Total Variation, Adaptive Total Variation and Nonconvex Smoothly Clipped Absolute Deviation Penalty for Denoising Blocky Images

The total variation-based image denoising model has been generalized and extended in numerous ways, improving its performance in different contexts. We propose a new penalty function motivated by the recent progress in the statistical literature on high-dimensional variable selection. Using a particular instantiation of the majorization-minimization algorithm, the optimization problem can be efficiently solved and the computational procedure realized is similar to the spatially adaptive total variation model. Our two-pixel image model shows theoretically that the new penalty function solves the bias problem inherent in the total variation model. The superior performance of the new penalty is demonstrated through several experiments. Our investigation is limited to "blocky" images which have small total variation.

==> books.txt <==
@book{
bishop06,
   Author = {Bishop, Christopher M.},
   Title = {Pattern recognition and machine learning},
   Publisher = {Springer Science+Business Media},
   Address = {New York, NY},
   Series = {Information science and statistics.},
   Keywords = {Pattern recognition systems.
Machine learning.},
   Year = {2006} }



@book{
burnham98,
   Author = {Burnham, K.P. and Anderson, D.P.},
   Title = {Model selection and inference: a practical information-theoretical approach},
   Publisher = {Springer},
   Address = {New York},
      Year = {1998} }



@book{
fangijbels03,
   Author = {Fan, Jianqing and Gijbels, I.},
   Title = {Local polynomial modelling and its applications},
   Publisher = {CRC Press},
   Address = {Boca Raton},
   Series = {Monographs on statistics and applied probability ;},
      Year = {2003} }



@book{
ferraty06,
   Author = {Ferraty, Frédéric and Vieu, Philippe},
   Title = {Nonparametric Functional Data Analysis Theory and Practice},
   Publisher = {Springer},
   Address = {New York, NY},
   Series = {Springer series in statistics,},
   Keywords = {Computer science.
Distribution (Probability theory)
Econometrics.
Environmental sciences.
Mathematical geography.
Mathematical statistics.},
   Year = {2006} }



@book{
golub96,
   Author = {Golub, Gene H. and Van Loan, Charles F.},
   Title = {Matrix computations},
   Publisher = {Johns Hopkins University Press},
   Address = {Baltimore},
   Edition = {3rd},
   Series = {Johns Hopkins series in the mathematical sciences ;},
   Keywords = {Matrices Data processing.},
   Year = {1996} }



@book{
hastie01,
   Author = {Hastie, Trevor and Tibshirani, Robert and Friedman, J. H.},
   Title = {The elements of statistical learning : data mining, inference, and prediction},
   Publisher = {Springer},
   Address = {New York},
   Series = {Springer series in statistics},
   Note = {2001031433
Trevor Hastie, Robert Tibshirani, Jerome Friedman.
ill. (some col.) ; 25 cm.
Includes bibliographical references (p. [509]-522) and indexes.},
   Keywords = {Supervised learning (Machine learning)},
   Year = {2001} }



@book{
kushner97,
   Author = {Kushner, Harold J. and Yin, George},
   Title = {Stochastic approximation algorithms and applications},
   Publisher = {Springer},
   Address = {New York},
   Series = {Applications of mathematics ;},
   Note = {96048847
Harold J. Kushner, G. George Yin.
ill. ; 24 cm.
Includes bibliographical references (p. [393]-407) and indexes.},
   Keywords = {Stochastic approximation.},
   Year = {1997} }



@book{
li95,
   Author = {Li, S. Z.},
   Title = {Markov random field modeling in computer vision},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Series = {Computer science workbench},
   Note = {95023304
S.Z. Li.
ill. ; 24 cm.
Includes bibligraphical references (p. 231-257) and index.},
   Keywords = {Computer vision Mathematical models.
Markov random fields.},
   Year = {1995} }



@phdthesis{
lianthesis,
   Author = {Lian, H.},
   Title = {Some topics on statistical theory and applications},
   School = {Brown University},
      Year = {2007} }



@book{
owen01,
   Author = {Owen, Art B.},
   Title = {Empirical likelihood},
   Publisher = {Chapman \& Hall/CRC},
   Address = {Boca Raton, Fla.},
   Series = {Monographs on statistics and applied probability},
   Keywords = {Estimation theory.
Probabilities.
Mathematical statistics.},
   Year = {2001} }



@book{
ramsey05,
   Author = {Ramsay, J. O. and Silverman, B. W.},
   Title = {Functional data analysis},
   Publisher = {Springer},
   Address = {New York},
   Edition = {2nd},
   Series = {Springer series in statistics},
   Keywords = {Multivariate analysis.},
   Year = {2005} }



@book{
vaart98,
   Author = {van der Vaart, A. W.},
   Title = {Asymptotic statistics},
   Publisher = {Cambridge University Press},
   Address = {Cambridge, UK ; New York},
      Year = {1998} }



@book{
wahba90,
   Author = {Wahba, Grace},
   Title = {Spline models for observational data},
   Publisher = {Society for Industrial and Applied Mathematics},
   Address = {Philadelphia, Pa.},
   Note = {89028687
Grace Wahba.
ill. ; 25 cm.
CBMS-NSF Regional Conference series in applied mathematics ; 59.
Based on a series of 10 lectures at Ohio State University at Columbus, Mar. 23-27, 1987.
Includes bibliographical references (p. 153-165) and index.},
   Keywords = {Spline theory.
Mathematical statistics.},
   Year = {1990} }



@book{
winkler03,
   Author = {Winkler, Gerhard},
   Title = {Image analysis, random fields and Markov chain Monte Carlo methods : a mathematical introduction},
   Publisher = {Springer},
   Address = {Berlin ; New York},
   Edition = {2nd},
   Series = {Applications of mathematics,},
   Note = {2002190825
Gerhard Winkler.
ill. ; 25 cm. + 1 CD-ROM (4 3/4 in.)
System requirements for accompanying CD-ROM: Windows 95, 98, NT, 2000, XP or ME up to 50 Mbyte free hard disk space.
Rev. ed. of: Image analysis, random fields, and dynamic Monte Carlo methods. c1995.
Includes bibliographical references and index.},
   Keywords = {Image processing Statistical methods.
Markov random fields.
Monte Carlo method.},
   Year = {2003} }





==> papers.txt <==
@article{
abramovich04,
   Author = {Abramovich, F. and Amato, U. and Angelini, C.},
   Title = {On optimality of Bayesian wavelet estimators},
   Journal = {Scandinavian Journal of Statistics},
   Volume = {31},
   Number = {2},
   Pages = {217-234},
      Year = {2004} }



@article{
abramovich06,
   Author = {Abramovich, F. and Benjamini, Y. and Donoho, D. L. and Johnstone, I. M.},
   Title = {Adapting to unknown sparsity by controlling the false discovery rate},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {2},
   Pages = {584-653},
      Year = {2006} }



@article{
abramovich98,
   Author = {Abramovich, F. and Sapatinas, T. and Silverman, B. W.},
   Title = {Wavelet thresholding via a Bayesian approach},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {60},
   Pages = {725-749},
   Note = {Part 4},
      Year = {1998} }



@article{
saidi08,
   Author = {Ait-Saidi, A. and Ferraty, F. and Kassa, R. and Vieu, P.},
   Title = {Cross-validated estimations in the single-functional index model},
   Journal = {Statistics},
   Volume = {42},
   Number = {6},
   Pages = {475-494},
   Abstract = {The functional index model consists in assuming that a functional explanatory variable acts on a scalar response only through its projection on one functional direction. The main aim of this work consists in estimating the unknown link function and the unknown functional index appearing in such a model. To this end, one focuses on an original cross-validation procedure allowing both estimations to be carried out simultaneously. This cross-validated method has several advantages: optimality property with respect to quadratic distances, ease of implementation and large flexibility for fitting and predicting purposes. One emphasizes the good behaviour in practice of the method. Finally, one discusses how such a single-functional index model can also be seen as a way of computing adaptative semi-metrics in the general frame of nonparametric functional regression.},
      Year = {2008} }



@article{
andrieu05,
   Author = {Andrieu, C. and Moulines, E. and Priouret, P.},
   Title = {Stability of stochastic approximation under verifiable conditions},
   Journal = {SIAM Journal on Control and Optimization},
   Volume = {44},
   Number = {1},
   Pages = {283-312},
      Year = {2005} }



@article{
perez06,
   Author = {Aneiros-Perez, G. and Vieu, P.},
   Title = {Semi-functional partial linear regression},
   Journal = {Statistics \& Probability Letters},
   Volume = {76},
   Number = {11},
   Pages = {1102-1110},
   Abstract = {This note deals with the problem of predicting some real-valued response variable in the situation where some among the explanatory variables are functional. More precisely, a new model is introduced in order to capture both the advantages of a semi-linear modelling and those of the recent advances on nonparametric statistics for functional data. The aim of this note is to provide the first advances in this direction. After having constructed precisely the so-called semi-functional partially linear model, the estimates are presented and some asymptotic results (with rates of convergence) are given. Lastly, a real data example illustrates the usefulness of the model. (C) 2005 Published by Elsevier B.V.},
      Year = {2006} }



@article{
banfield93,
   Author = {Banfield, J. D. and Raftery, A. E.},
   Title = {Model-based Gaussian and non-Gaussian clustering},
   Journal = {Biometrics},
   Volume = {49},
   Number = {3},
   Pages = {803-821},
   Abstract = {The classification maximum likelihood approach is sufficiently general to encompass many current clustering algorithms, including those based on the sum of squares criterion and on the criterion of Friedman and Rubin (1967, Journal of the American Statistical Association 62,1159-1178). However, as currently implemented, it does not allow the specification of which features (orientation, size, and shape) are to be common to all clusters and which may differ between clusters. Also, it is restricted to Gaussian distributions and it does not allow for noise. We propose ways of overcoming these limitations. A reparameterization of the covariance matrix allows us to specify that some, but not all, features be the same for all clusters. A practical framework for non-Gaussian clustering is outlined, and a means of incorporating noise in the form of a Poisson process is described. An approximate Bayesian method for choosing the number of clusters is given. The performance of the proposed methods is studied by simulation, with encouraging results. The methods are applied to the analysis of a data set arising in the study of diabetes, and the results seem better than those of previous analyses. A magnetic resonance image (MRI) of the brain is also analyzed, and the methods appear successful in extracting the main features of anatomical interest. The methods described here have been implemented in both Fortran and S-PLUS versions, and the software is freely available through StatLib.},
      Year = {1993} }



@article{
bansal06,
   Author = {Bansal, M. and Della Gatta, G. and di Bernardo, D.},
   Title = {Inference of gene regulatory networks and compound mode of action from time course gene expression profiles},
   Journal = {Bioinformatics},
   Volume = {22},
   Number = {7},
   Pages = {815-822},
      Year = {2006} }



@article{
barron99,
   Author = {Barron, A. and Schervish, M. J. and Wasserman, L.},
   Title = {The consistency of posterior distributions in nonparametric problems},
   Journal = {Annals of Statistics},
   Volume = {27},
   Number = {2},
   Pages = {536-561},
      Year = {1999} }



@article{
hariz07,
   Author = {Ben Hariz, S. and Wylie, J. J. and Zhang, Q.},
   Title = {Optimal rate of convergence for nonparametric change-point estimators for nonstationary sequences},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {4},
   Pages = {1802-1826},
   Abstract = {Let (X-i)(i)=1,..., n be a possibly nonstationary sequence such that L(X-i) = P-n, if i <= n theta and L(X-i) = Q(n), if i > n theta, where 0 < theta < 1 is the location of the change-point to be estimated. We construct a class of estimators based on the empirical measures and a seminorm on the space of measures defined through a family of functions F. We prove the consistency of the estimator and give rates of convergence under very general conditions. In particular, the 1/n rate is achieved for a wide class of processes including long-range dependent sequences and even nonstationary ones. The approach unifies, generalizes and improves on the existing results for both parametric and nonparametric change-point estimation, applied to independent, Short-range dependent and as well long-range dependent sequences.},
      Year = {2007} }



@article{
bickel08,
   Author = {Bickel, P. J. and Levina, E.},
   Title = {Covariance regularization by thresholding},
   Journal = {Annals of Statistics},
   Note = {in press},
      Year = {} }



@article{
bickel04,
   Author = {Bickel, P. J. and Levina, E.},
   Title = {Some theory for Fisher's linear discriminant function, 'naive Bayes', and some alternatives when there are many more variables than observations},
   Journal = {Bernoulli},
   Volume = {10},
   Number = {6},
   Pages = {989-1010},
   Abstract = {We show that the 'naive Bayes' classifier which assumes independent covariates greaty ourperforms the Fisher linear discriminant rule under broad conditions when the number of variable grows,; faster than the number of observations, in the classical problem of discriminating between two normal populations. We also introduce a class of rules spanning the range between independence and arbitrary dependence. These rules are shown to achieve Bayes consistency for the Gaussian 'coloured noise' model and to adapt to a spectrum of convergence rates, which we Conjecture to be minimax.},
      Year = {2004} }



@article{
bickel88,
   Author = {Bickel, P. J. and Ritov, Y.},
   Title = {ESTIMATING INTEGRATED SQUARED DENSITY DERIVATIVES - SHARP BEST ORDER OF CONVERGENCE-ESTIMATES},
   Journal = {Sankhya-the Indian Journal of Statistics Series A},
   Volume = {50},
   Pages = {381-393},
   Note = {Part 3},
      Year = {1988} }



@article{
biegler86,
   Author = {Biegler, L. T. and Damiano, J. J. and Blau, G. E.},
   Title = {NONLINEAR PARAMETER-ESTIMATION - A CASE-STUDY COMPARISON},
   Journal = {Aiche Journal},
   Volume = {32},
   Number = {1},
   Pages = {29-45},
      Year = {1986} }



@article{
bishop98,
   Author = {Bishop, Christopher M. and Svensen, Markus and Williams, Christopher K. I.},
   Title = {GTM: The Generative Topographic Mapping},
   Journal = {Neural Computation},
   Volume = {10},
   Number = {1},
   Pages = {215-234},
      Year = {1998} }



@article{
blackwell62,
   Author = {Blackwell, D. and Dubins, L.},
   Title = {Merging of opinions with increasing information},
   Journal = {Annals of Mathematical Statistics},
   Volume = {33},
   Pages = {882-886},
      Year = {1962} }



@article{
brown07,
   Author = {Brown, L. D. and Levine, M.},
   Title = {Variance estimation in nonparametric regression via the difference sequence method},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {5},
   Pages = {2219-2232},
   Abstract = {Consider a Gaussian nonparametric regression problem having both an unknown mean function and unknown variance function. This article presents a class of difference-based kernel estimators for the variance function. Optimal convergence rates that are uniform over broad functional classes and bandwidths are fully characterized, and asymptotic normality is also established. We also show that for suitable asymptotic formulations our estimators achieve the minimax rate.},
      Year = {2007} }



@article{
brown96,
   Author = {Brown, L. D. and Low, M. G.},
   Title = {Asymptotic equivalence of nonparametric regression and white noise},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {6},
   Pages = {2384-2398},
      Year = {1996} }

@inproceedings{
buades05,
   Author = {Buades, A. and Coll, B. and Morel, J.M.},
   Title = {A non-local algorithm for image denoising},
   BookTitle = {IEEE International Conference on Computer Vision and Pattern Recognition},
      Year = {2005} }

@article{
burba09,
   Author = {Burba, F. and Ferraty, F. and Vieu, P.},
   Title = {k-Nearest Neighbor method in functional nonparametric regression},
   Journal = {Journal of nonparametric statistics},
   Note = {In press},
      Year = {2009} }



@article{
cai09,
   Author = {Cai, T. T. and Levine, M. and Wang, L.},
   Title = {Variance function estimation in multivariate nonparametric regression with fixed design},
   Journal = {Journal of Multivariate Analysis},
   Volume = {100},
   Number = {1},
   Pages = {126-136},
      Year = {2009} }



@article{
cai08,
   Author = {Cai, T. T. and Wang, L.},
   Title = {Adaptive variance function estimation in heteroscedastic nonparametric regression},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {5},
   Pages = {2025-2054},
   Abstract = {We consider a wavelet thresholding approach to adaptive variance function estimation in heteroscedastic nonparametric regression. A data-driven estimator is constructed by applying wavelet thresholding to the squared first-order differences of the observations. We show that the variance function estimator is nearly optimally adaptive to the smoothness of both the mean and variance functions. The estimator is shown to achieve the optimal adaptive rate of convergence under the pointwise squared error simultaneously over a range of smoothness classes. The estimator is also adaptively within a logarithmic factor of the minimax risk under the global mean integrated squared error over a collection of spatially inhomogeneous function classes. Numerical implementation and simulation results are also discussed.},
      Year = {2008} }



@article{
cappe04,
   Author = {Cappe, O. and Guillin, A. and Marin, J. M. and Robert, C. P.},
   Title = {Population Monte Carlo},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {13},
   Number = {4},
   Pages = {907-929},
      Year = {2004} }



@article{
carvalho08,
   Author = {Carvalho, C. and Chang, J. and Lucas, J. and Nevins, J. and Wang, Q. and West, M.},
   Title = {High-dimensional sparse factor modeling: applications in gene expression genomics},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {484},
   Pages = {1438-1456},
      Year = {2008} }



@article{
lions97,
   Author = {Chambolle, A. and Lions, P. L.},
   Title = {Image recovery via total variation minimization and related problems},
   Journal = {Numerische Mathematik},
   Volume = {76},
   Number = {2},
   Pages = {167-188},
   Abstract = {We study here a classical image denoising technique introduced by L. Rudin and S. Osher a few years ago, namely the constrained minimization of the total variation (TV) of the image. First, we give results of existence and uniqueness and prove the link between the constrained minimization problem and the minimization of an associated Lagrangian functional. Then we describe a relaxation method for computing the solution, and give a proof of convergence. After this, we explain why the TV-based model is well suited to the recovery of some images and not of others. We eventually propose an alternative approach whose purpose is to handle the minimization of the minimum of several convex functionals. We propose for instance a variant of the original TV minimization problem that handles correctly some situations where TV fails.},
      Year = {1997} }



@article{
chan05,
   Author = {Chan, T. F. and Esedoglu, S.},
   Title = {Aspects of total variation regularized L-1 function approximation},
   Journal = {SIAM Journal on Applied Mathematics},
   Volume = {65},
   Number = {5},
   Pages = {1817-1837},
   Abstract = {The total variation-based image denoising model of Rudin, Osher, and Fatemi [Phys. D, 60, (1992), pp. 259-268] has been generalized and modified in many ways in the literature; one of these modi. cations is to use the L-1-norm as the fidelity term. We study the interesting consequences of this modi. cation, especially from the point of view of geometric properties of its solutions. It turns out to have interesting new implications for data-driven scale selection and multiscale image decomposition.},
      Year = {2005} }



@article{
chen05,
   Author = {Chen, K. C. and Wang, T. Y. and Tseng, H. H. and Huang, C. Y. F. and Kao, C. Y.},
   Title = {A stochastic differential equation model for quantifying transcriptional regulatory network in Saccharomyces cerevisiae},
   Journal = {Bioinformatics},
   Volume = {21},
   Number = {12},
   Pages = {2883-2890},
      Year = {2005} }



@article{
chen96,
   Author = {Chen, S. X.},
   Title = {Empirical likelihood confidence intervals for nonparametric density estimation},
   Journal = {Biometrika},
   Volume = {83},
   Number = {2},
   Pages = {329-341},
   Abstract = {We suggest using empirical likelihood in conjunction with the kernel method to construct confidence intervals for the value of a probability density f at a point x. This suggestion arises from a simulation study which shows that confidence intervals produced by the kernel-based percentle-t bootstrap do not have the coverage claimed by the theory. This coverage discrepancy is due to a conflict between the prescribed undersmoothing and the explicit variance estimate needed by the percentile-t method. Empirical likelihood avoids this conflict by studentising internally. We show that the empirical likelihood produces confidence intervals having theoretical coverage accuracy of the same order of magnitude as the bootstrap, and which are also empirically more accurate.},
      Year = {1996} }



@article{
chen08,
   Author = {Chen, X. and Cui, H. J.},
   Title = {Empirical likelihood inference for partial linear models under martingale difference sequence},
   Journal = {Statistics \& Probability Letters},
   Volume = {78},
   Number = {17},
   Pages = {2895-2901},
   Abstract = {We consider the application of the empirical likelihood method to a partially linear model with martingale difference error. It is shown that the empirical log-likelihood ratio at the true parameter converges to the standard chi-square distribution. Some simulations are conducted to illustrate the proposed method. (C) 2008 Published by Elsevier B.V.},
      Year = {2008} }



@article{
choi07,
   Author = {Choi, T. and Schervish, M. J.},
   Title = {On posterior consistency in nonparametric regression problems},
   Journal = {Journal of Multivariate Analysis},
   Volume = {98},
   Number = {10},
   Pages = {1969-1987},
   Abstract = {We provide sufficient conditions to establish posterior consistency in nonparametric regression problems with Gaussian errors when suitable prior distributions are used for the unknown regression function and the noise variance. When the prior under consideration satisfies certain properties, the crucial condition for posterior consistency is to construct tests that separate from the outside of the suitable neighborhoods of the parameter. Under appropriate conditions on the regression function, we show there exist tests, of which the type I error and the type II error probabilities are exponentially small for distinguishing the true parameter from the complements of the suitable neighborhoods of the parameter. These sufficient conditions enable us to establish almost sure consistency based on the appropriate metrics with multi-dimensional covariate values fixed in advance or sampled from a probability distribution. We consider several examples of nonparametric regression problems. (c) 2007 Elsevier Inc. All rights reserved.},
      Year = {2007} }



@article{
craven79,
   Author = {Craven, P. and Wahba, G.},
   Title = {Smoothing noisy data with spline functions},
   Journal = {Numerische Mathematik},
   Volume = {31},
   Pages = {377-403},
      Year = {1979} }



@article{
cuevas02,
   Author = {Cuevas, A. and Febrero, M. and Fraiman, R.},
   Title = {Linear functional regression: the case of fixed design and functional response},
   Journal = {Canadian Journal of Statistics-Revue Canadienne De Statistique},
   Volume = {30},
   Number = {2},
   Pages = {285-300},
   Abstract = {The authors consider the problem of simple linear regression when the exogenous and endogenous variables are functional and the design is fixed. They propose an estimator for the underlying linear operator and prove its consistency under some conditions which ensure that the design is sufficiently informative. They consider the classical calibration (or inverse regression) problem and analyze a consistent estimator. They also give a simulation study. The proposed method is not hard to implement in practice.},
      Year = {2002} }



@article{
davies01,
   Author = {Davies, P. L. and Kovac, A.},
   Title = {Local extremes, runs, strings and multiresolution},
   Journal = {Annals of Statistics},
   Volume = {29},
   Number = {1},
   Pages = {1-48},
   Abstract = {The paper considers the problem of nonparametric regression with emphasis on controlling the number of local extremes. Two methods, the run method and the taut-string multiresolution method, are introduced and analyzed on standard test beds. It is shown that the number and locations of local extreme values are consistently estimated. Rates of convergence are proved for both methods. The run method converges slowly but can withstand blocks as well as a high proportion of isolated outliers. The rate of convergence of the taut-string multiresolution method is almost optimal. The method is extremely sensitive and can detect very low power peaks. Section 1 contains an introduction with special reference to the number of local extreme values. The run method is described in Section 2 and the taut-string-multiresolution method in Section 3. tow power peaks are considered in Section 4. Section 5 contains a comparison with other methods and Section 6 a short; conclusion The proofs are given in Section 7 and the taut-string algorithm is described in the Appendix.},
      Year = {2001} }



@article{
delyon99,
   Author = {Delyon, B. and Lavielle, V. and Moulines, E.},
   Title = {Convergence of a stochastic approximation version of the EM algorithm},
   Journal = {Annals of Statistics},
   Volume = {27},
   Number = {1},
   Pages = {94-128},
      Year = {1999} }



@article{
dempster72,
   Author = {Dempster, A. P.},
   Title = {Covariance selection},
   Journal = {Biometrics},
   Volume = {28},
   Pages = {157-175},
      Year = {1972} }



@article{
diaconis86,
   Author = {Diaconis, P. and Freedman, D.},
   Title = {On the Consistency of Bayes Estimates},
   Journal = {Annals of Statistics},
   Volume = {14},
   Number = {1},
   Pages = {1-26},
      Year = {1986} }



@article{
diciccio91,
   Author = {Diciccio, T. and Hall, P. and Romano, J.},
   Title = {Empirical likelihood is Bartlett-correctable},
   Journal = {Annals of Statistics},
   Volume = {19},
   Number = {2},
   Pages = {1053-1061},
   Abstract = {It is shown that, in a very general setting, the empirical likelihood method for constructing confidence intervals is Bartlett-correctable. This means that a simple adjustment for the expected value of log-likelihood ratio reduces coverage error to an extremely low O(n-2), where n denotes sample size. That fact makes empirical likelihood competitive with methods such as the bootstrap which are not Bartlett-correctable and which usually have coverage error of size n-1. Most importantly, our work demonstrates a strong link between empirical likelihood and parametric likelihood, since the Bartlett correction had previously only been available for parametric likelihood. A general formula is given for the Bartlett correction, valid in a very wide range of problems, including estimation of mean, variance, covariance, correlation, skewness, kurtosis, mean ratio, mean difference, variance ratio, etc. The efficacy of the correction is demonstrated in a simulation study for the case of the mean.},
      Year = {1991} }



@article{
dobra04,
   Author = {Dobra, A. and West, M.},
   Title = {Bayesian covariance selection},
   Journal = {Working Paper, ISDS, Duke University},
      Year = {2004} }



@article{
dobson96,
   Author = {Dobson, D. C. and Santosa, F.},
   Title = {Recovery of blocky images from noisy and blurred data},
   Journal = {SIAM Journal on Applied Mathematics},
   Volume = {56},
   Number = {4},
   Pages = {1181-1198},
   Abstract = {The purpose of this investigation is to understand situations under which an enhancement method succeeds in recovering an image from data which are noisy and blurred. The method in question is due to Rudin and Osher. The method selects, from a class of feasible images, one that has the least total variation. Our investigation is limited to images which have small total variation. We call such images ''blocky'' as they are commonly piecewise constant (or nearly so) in grey-level values. The image enhancement is applied to three types of problems, each one leading to an optimization problem. The optimization problems are analyzed in order to understand the conditions under which they can be expected to succeed in reconstructing the desired blocky images. We illustrate the main findings of our work in numerical examples.},
      Year = {1996} }



@article{
doksum95,
   Author = {Doksum, K. and Samarov, A.},
   Title = {Nonparametric estimation of global functionals and a measure of the explanatory power of covariates in regression},
   Journal = {Annals of Statistics},
   Volume = {23},
   Number = {5},
   Pages = {1443-1473},
      Year = {1995} }



@article{
dongwahba96,
   Author = {Dong, X. A. and Wahba, G.},
   Title = {A generalized approximate cross validation for smoothing splines with non-Gaussian data},
   Journal = {Statistica Sinica},
   Volume = {6},
   Number = {3},
   Pages = {675-692},
   Abstract = {In this paper, we propose a Generalized Approximate Cross Validation (GACV) function for estimating the smoothing parameter in the penalized log likelihood regression problem with non-Gaussian data. This GACV is obtained by, first, obtaining an approximation to the leaving-out-one function based on the negative log likelihood, and then, in a step reminiscent of that used to get from leaving-out-one cross validation to GCV in the Gaussian case, we replace diagonal elements of certain matrices by 1/n times the trace. A numerical simulation with Bernoulli data is used to compare the smoothing parameter lambda chosen by this approximation procedure with the lambda chosen from the two most often used algorithms based on the generalized cross validation procedure (O'Sullivan et al. (1986), Gu (1990, 1992)). In the examples here, the GACV estimate produces a better fit of the truth in term of minimizing the Kullback-Leibler distance. Figures suggest that the GACV curve may be an approximately unbiased estimate of the Kullback-Leibler distance in the Bernoulli data case; however, a theoretical proof is yet to be found.},
      Year = {1996} }



@article{
donoho94,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Ideal Spatial Adaptation by Wavelet Shrinkage},
   Journal = {Biometrika},
   Volume = {81},
   Number = {3},
   Pages = {425-455},
      Year = {1994} }



@article{
donoho95a,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Adapting to unknown smoothness via wavelet shrinkage},
   Journal = {Journal of the American Statistical Association},
   Volume = {90},
   Number = {432},
   Pages = {1200-1224},
      Year = {1995} }



@article{
donoho98,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Minimax estimation via wavelet shrinkage},
   Journal = {Annals of Statistics},
   Volume = {26},
   Number = {3},
   Pages = {879-921},
      Year = {1998} }



@article{
donoho95b,
   Author = {Donoho, D. L. and Johnstone, I. M. and Kerkyacharian, G. and Picard, D.},
   Title = {Wavelet Shrinkage - Asymptopia},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {57},
   Number = {2},
   Pages = {301-337},
      Year = {1995} }



@article{
donoho96,
   Author = {Donoho, D. L. and Johnstone, I. M. and Kerkyacharian, G. and Picard, D.},
   Title = {Density estimation by wavelet thresholding},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {2},
   Pages = {508-539},
      Year = {1996} }



@article{
douc07,
   Author = {Douc, R. and Guillin, A. and Marin, J. M. and Robert, C. P.},
   Title = {Convergence of adaptive mixtures of importance sampling schemes},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {1},
   Pages = {420-448},
   Note = {Douc, R. Guillin, A. Marin, J.-M. Robert, C. P.},
      Year = {2007} }



@article{
dudoit02,
   Author = {Dudoit, S. and Fridlyand, J. and Speed, T. P.},
   Title = {Comparison of discrimination methods for the classification of tumors using gene expression data},
   Journal = {Journal of the American Statistical Association},
   Volume = {97},
   Number = {457},
   Pages = {77-87},
   Abstract = {A reliable and precise classification of tumors is essential for successful diagnosis and treatment of cancer. cDNA microarrays and high-density oligonucleotide chips are novel biotechnologies increasingly used in cancer research. By allowing the monitoring of expression levels in cells for thousands of genes simultaneously, microarray experiments may lead to a more complete understanding of the molecular variations among tumors and hence to a finer and more informative classification. The ability to successfully distinguish between tumor classes (already known or yet to be discovered) using gene expression data is an important aspect of this novel approach to cancer classification. This article compares the performance of different discrimination methods for the classification of tumors based on gene expression data. The methods include nearest-neighbor classifiers, linear discriminant analysis, and classification trees. Recent machine learning approaches, such as bagging and boosting, are also considered. The discrimination methods are applied to datasets from three recently published cancer gene expression studies.},
      Year = {2002} }



@article{
efron04,
   Author = {Efron, B. and Hastie, T. and Johnstone, I. and Tibshirani, R.},
   Title = {Least angle regression},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {2},
   Pages = {407-451},
      Year = {2004} }



@article{
engle86,
   Author = {Engle, R. F. and Granger, C. W. J. and Rice, J. and Weiss, A.},
   Title = {Semiparametric estimates of the relation between weather and electricity sales},
   Journal = {Journal of the American Statistical Association},
   Volume = {81},
   Number = {394},
   Pages = {310-320},
      Year = {1986} }



@article{
escobar95,
   Author = {Escobar, M. D. and West, M.},
   Title = {Bayesian density estimation and inference using mixtures },
   Journal = {Journal of the American Statistical Association},
   Volume = {90},
   Number = {430},
   Pages = {577-588},
   Abstract = {We describe and illustrate Bayesian inference in models for density estimation using mixtures of Dirichlet processes. These models provide natural settings for density estimation and are exemplified by special eases where data are modeled as a sample from mixtures of normal distributions. Efficient simulation methods are used to approximate various prior, posterior, and predictive distributions. This allows for direct inference on a variety of practical issues, including problems of local versus global smoothing, uncertainty about density estimates, assessment of modality, and the inference on the numbers of components. Also, convergence results are established for a general class of normal mixture models.},
      Year = {1995} }



@article{
fan08,
   Author = {Fan, J. Q. and Feng, Y. and Wu, Y.},
   Title = {Network exploration via the adaptive lasso and SCAD penalties},
   Journal = {Annals of Applied Statistics},
   Volume = {in press},
      Year = {} }



@article{
fan01,
   Author = {Fan, J. Q. and Li, R. Z.},
   Title = {Variable selection via nonconcave penalized likelihood and its oracle properties},
   Journal = {Journal of the American Statistical Association},
   Volume = {96},
   Number = {456},
   Pages = {1348-1360},
      Year = {2001} }



@article{
fan04,
   Author = {Fan, J. Q. and Peng, H.},
   Title = {Nonconcave penalized likelihood with a diverging number of parameters},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {3},
   Pages = {928-961},
      Year = {2004} }



@article{
fan98,
   Author = {Fan, J. Q. and Yao, Q.},
   Title = {Efficient estimation of conditional variance functions in stochastic regression},
   Journal = {Biometrika},
   Volume = {85},
   Number = {3},
   Pages = {645-660},
   Abstract = {Conditional heteroscedasticity has often been used in modelling and understanding the variability of statistical data. Under a general set-up which includes nonlinear time: series models as a special case, we propose an efficient and adaptive method for estimating the conditional variance. The basic idea is to apply a local linear regression to the squared residuals. We demonstrate that, without knowing the regression function, we can estimate the conditional variance asymptotically as well as if the regression were given. This asymptotic result, established under the assumption that the observations are made from a strictly stationary and absolutely regular process, is also verified via simulation. Further, the asymptotic result paves the way for adapting an automatic bandwidth selection scheme. An application with financial data illustrates the usefulness of the proposed techniques.},
      Year = {1998} }



@article{
fearnhead06,
   Author = {Fearnhead, P.},
   Title = {Exact and efficient Bayesian inference for multiple changepoint problems},
   Journal = {Statistics and Computing},
   Volume = {16},
   Number = {2},
   Pages = {203-213},
   Abstract = {We demonstrate how to perform direct simulation from the posterior distribution of a class of multiple changepoint models where the number of changepoints is unknown. The class of models assumes independence between the posterior distribution of the parameters associated with segments of data between successive changepoints. This approach is based on the use of recursions, and is related to work on product partition models. The computational complexity of the approach is quadratic in the number of observations, but an approximate version, which introduces negligible error, and whose computational cost is roughly linear in the number of observations, is also possible. Our approach can be useful, for example within an MCMC algorithm, even when the independence assumptions do not hold. We demonstrate our approach on coal-mining disaster data and on well-log data. Our method can cope with a range of models, and exact simulation from the posterior distribution is possible in a matter of minutes.},
      Year = {2006} }



@article{
fearnhead08,
   Author = {Fearnhead, P.},
   Title = {Computational methods for complex stochastic systems: a review of some alternatives to MCMC},
   Journal = {Statistics and Computing},
   Volume = {18},
   Number = {2},
   Pages = {151-171},
   Abstract = {We consider analysis of complex stochastic models based upon partial information. MCMC and reversible jump MCMC are often the methods of choice for such problems, but in some situations they can be difficult to implement; and suffer from problems such as poor mixing, and the difficulty of diagnosing convergence. Here we review three alternatives to MCMC methods: importance sampling, the forward-backward algorithm, and sequential Monte Carlo (SMC). We discuss how to design good proposal densities for importance sampling, show some of the range of models for which the forward-backward algorithm can be applied, and show how resampling ideas from SMC can be used to improve the efficiency of the other two methods. We demonstrate these methods on a range of examples, including estimating the transition density of a diffusion and of a discrete-state continuous-time Markov chain; inferring structure in population genetics; and segmenting genetic divergence data.},
      Year = {2008} }



@article{
fearnhead07,
   Author = {Fearnhead, P. and Liu, Z.},
   Title = {On-line inference for multiple changepoint problems},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {69},
   Pages = {589-605},
   Note = {Fearnhead, Paul Liu, Zhen
Part 4},
   Abstract = {We propose an on-line algorithm for exact filtering of multiple changepoint problems. This algorithm enables simulation from the true joint posterior distribution of the number and position of the changepoints for a class of changepoint models. The computational cost of this exact algorithm is quadratic in the number of observations. We further show how resampling ideas from particle filters can be used to reduce the computational cost to linear in the number of observations, at the expense of introducing small errors, and we propose two new, optimum resampling algorithms for this problem. One, a version of rejection control, allows the particle filter to choose the number of particles that are required at each time step automatically. The new resampling algorithms substantially outperform standard resampling algorithms on examples that we consider; and we demonstrate how the resulting particle filter is practicable for segmentation of human G+C content.},
      Year = {2007} }



@article{
ferraty07,
   Author = {Ferraty, F. and Mas, A. and Vieu, P.},
   Title = {Nonparametric regression on functional data: Inference and practical aspects},
   Journal = {Australian \& New Zealand Journal of Statistics},
   Volume = {49},
   Number = {3},
   Pages = {267-286},
   Abstract = {We consider the problem of predicting a real random variable from a functional explanatory variable. The problem is tackled using a nonparametric kernel approach, which has been recently adapted to this functional context. We derive theoretical results from a deep asymptotic analysis of the behaviour of the estimate, including mean squared convergence (with rates and precise evaluation of the constant terms) as well as asymptotic distribution. Practical use of these results relies on the ability to estimate these constants. Some perspectives in this direction are discussed. In particular, a functional version of wild bootstrapping ideas is proposed and used both on simulated and real functional datasets.},
      Year = {2007} }



@article{
ferraty02,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {The functional nonparametric model and application to spectrometric data},
   Journal = {Computational Statistics},
   Volume = {17},
   Number = {4},
   Pages = {545-564},
   Abstract = {The aim of this paper is to present a nonparametric regression model with scalar response when the explanatory variables are curves. In this context, the crucial problem of dimension reduction is overriden by the use of an implicit fractal dimension hypothesis. For such a functional nonparametric regression model we introduce and study both practical and theoretical aspects of some kernel type estimator. After a simulation study, it is shown how this procedure is well adapted to some spectrometric data set. Asymptotic results are described and in conclusion it turns out that this method combines advantages of easy implementation and good mathematical properties.},
      Year = {2002} }



@inproceedings{
ferraty02a,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {Functional nonparametric statistics: a double infinite dimensional framework},
   BookTitle = {International Conference on Recent Advances and Trends in NonParametric Statistics},
   Editor = {Akritas, M. G. and Politis, D. N.},
   Address= {Iraklion, Greece},
   Pages = {61-76},
   Abstract = {Functional aspects are more and more frequent and varied in modern Statistics so much so that the designation of Functional Statistics had emerged recently (see [46]). A symbolical example of this new field of Statistics concerns the problems of nonparametric estimation in presence of functional data, which are doubly infinite dimensional problems since the functional aspects appears twice: in the nature of the observed data and in the object to be estimated which derives from the statistical model. We will give a comprehensive introduction to nonparametric modelling for functional variables, together with the presentation of the state of art in this recent field of Statistics. We will present several different situations (such as regression, conditional cumulative distribution, conditional density, conditional mode and quantiles, density estimation, time series prediction, supervised curves classification,...), but we will pay special attention to the regression problem. We present one selected recent theoretical result in regression in order to explain the double dimensional effects. The description of the state of art, as well in regression as for other mentionned functional problems, will be articulated through this selected asymptotic result. At the end, several open problems and suggestions for future researches are discussed.},
      Year = {2002} }



@article{
ferraty04,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {Nonparametric models for functional data, with application in regression, time-series prediction and curve discrimination},
   Journal = {Journal of nonparametric statistics},
   Volume = {16},
   Pages = {111-125},
   Abstract = {The aim of this article is to investigate a new approach for estimating a regression model with scalar response and in which the explanatory variable is valued in some abstract semi-metric functional space. Nonparametric estimates are introduced, and their behaviors are investigated in the situation of dependent data. Our study contains asymptotic results with rates. The curse of dimensionality, which is of great importance in this infinite dimensional setting, is highlighted by our asymptotic results. Some ideas, based on fractal dimension modelizations, are given to reduce dimensionality of the problem. Generalization of the model leads to possible applications in several fields of applied statistics, and we present three applications among these namely: regression estimation, time-series prediction, and curve discrimination. As a by-product of our approach in the finite-dimensional context, we give a new proof for the rates of convergence of some Nadaraya-Watson kernel-type smoother without needing any smoothness assumption on the density function of the explanatory variables.},
      Year = {2004} }



@article{
ferratyerror,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {Erratum of: Nonparametric models for functional data, with application in regression, time-series prediction and curve discrimination},
   Journal = {Journal of nonparametric statistics},
   Volume = {20},
   Number = {2},
   Pages = {187-189},
      Year = {2008} }



@inproceedings{
nowak06,
   Author = {Figueiredo, M. A. T. and Dias, J. B. and Oliveira, J. P. and Nowak, R. D. },
   Title = {On total variation denoising: A new majorization-minimization algorithm and an experimental comparison with wavalet denoising},
   BookTitle = {IEEE International Conference on Image Processing (ICIP 2006)},
   Address= {Atlanta, GA},
   Pages = {2633-2636},
   Abstract = {Image denoising is a classical problem which has been addressed using a variety of conceptual frameworks and computational tools. Most approaches use some form of penalty/prior as a regularizer, expressing a preference for images with some form of (generalized) "smoothness". Total variation (TV) and wavelet-based methods have received a great deal of attention in the last decade and are among the state of the art in this problem. However, as far as we know, no experimental studies have been carried out, comparing the relative performance of the two classes of methods. In this paper, we present the results of such a comparison. Prior to that, we introduce a new majorization-minimization algorithm to implement the TV denoising criterion. We conclude that TV is outperformed by recent state of the art wavelet-based denoising methods, but performs competitively with older wavelet-based methods.},
      Year = {2006} }



@article{
figueiredo01,
   Author = {Figueiredo, M. A. T. and Nowak, R. D.},
   Title = {Wavelet-based image estimation: An empirical Bayes approach using Jeffreys' noninformative prior},
   Journal = {IEEE Transactions on Image Processing},
   Volume = {10},
   Number = {9},
   Pages = {1322-1331},
   Abstract = {The sparseness and decorrelation properties of the discrete wavelet transform have been exploited to develop powerful denoising methods. However, most of these methods have free parameters which have to be adjusted or estimated. In this paper, we propose a wavelet-based denoising technique without any free parameters; it is, in this sense, a "universal" method. Our approach uses empirical Bayes estimation based on a Jeffreys' noninformative prior; it is a step toward objective Bayesian wavelet-based denoising. The result is a remarkably simple fixed nonlinear shrinkage/thresholding rule which performs better than other more computationally demanding methods.},
      Year = {2001} }



@article{
fraley02,
   Author = {Fraley, C. and Raftery, A. E.},
   Title = {Model-based clustering, discriminant analysis, and density estimation},
   Journal = {Journal of the American Statistical Association},
   Volume = {97},
   Number = {458},
   Pages = {611-631},
   Abstract = {Cluster analysis is the automated search for groups of related observations in a dataset. Most clustering done in practice is based largely on heuristic but intuitively reasonable procedures, and most clustering methods available in commercial software are also of this type. However, there is little systematic guidance associated with these methods for solving important practical questions that arise in cluster analysis, such as how many clusters are there, which clustering method should be used, and how should outliers be handled. We review a general methodology for model-based clustering that provides a principled statistical approach to these issues. We also show that this can be useful for other problems in multivariate analysis, such as discriminant analysis and multivariate density estimation. We give examples from medical diagnosis, minefield detection, cluster recovery from noisy data, and spatial density estimation. Finally, we mention limitations of the methodology and discuss recent developments in model-based clustering for non-Gaussian data, high-dimensional datasets, large datasets, and Bayesian estimation.},
      Year = {2002} }



@article{
fraley06,
   Author = {Fraley, C. and Raftery, A. E.},
   Title = {MCLUST version 3 for R: Normal mixture modeling and model-based clustering},
   Journal = {Technical Report no. 504, Department of Statistics, University of Washington},
      Year = {2006} }



@article{
friedman08,
   Author = {Friedman, J. and Hastie, T. and Tibshirani, R.},
   Title = {Sparse inverse covariance estimation with the graphical lasso},
   Journal = {Biostatistics},
   Volume = {9},
   Number = {3},
   Pages = {432-441},
   Abstract = {We consider the problem of estimating sparse graphs by a lasso penalty applied to the inverse covariance matrix. Using a coordinate descent procedure for the lasso, we develop a simple algorithm-the graphical lasso-that is remarkably fast: It solves a 1000-node problem (similar to 500000 parameters) in at most a minute and is 30-4000 times faster than competing methods. It also provides a conceptual link between the exact problem and the approximation suggested by Meinshausen and Buhlmann (2006). We illustrate the method on some cell-signaling data from proteomics.},
      Year = {2008} }



@article{
friedmanjrss04,
   Author = {Friedman, J. H. and Meulman, J. J.},
   Title = {Clustering objects on subsets of attributes},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {66},
   Pages = {815-839},
   Abstract = {A new procedure is proposed for clustering attribute value data. When used in conjunction with conventional distance-based clustering algorithms this procedure encourages those algorithms to detect automatically subgroups of objects that preferentially cluster on subsets of the attribute variables rather than on all of them simultaneously. The relevant attribute subsets for each individual cluster can be different and partially (or completely) overlap with those of other clusters. Enhancements for increasing sensitivity for detecting especially low cardinality groups clustering on a small subset of variables are discussed. Applications in different domains, including gene expression arrays, are presented.},
      Year = {2004} }



@article{
friedman04,
   Author = {Friedman, N.},
   Title = {Inferring cellular networks using probabilistic graphical models},
   Journal = {Science},
   Volume = {303},
   Number = {5659},
   Pages = {799-805},
      Year = {2004} }



@article{
gardner03,
   Author = {Gardner, T. S. and di Bernardo, D. and Lorenz, D. and Collins, J. J.},
   Title = {Inferring genetic networks and identifying compound mode of action via expression profiling},
   Journal = {Science},
   Volume = {301},
   Number = {5629},
   Pages = {102-105},
      Year = {2003} }



@article{
gelman96,
   Author = {Gelman, A. and Bois, F. and Jiang, J. M.},
   Title = {Physiological pharmacokinetic analysis using population modeling and informative prior distributions},
   Journal = {Journal of the American Statistical Association},
   Volume = {91},
   Number = {436},
   Pages = {1400-1412},
      Year = {1996} }



@article{
george93,
   Author = {George, E. I. and McCulloch, R. E.},
   Title = {Variable selection via Gibbs sampling},
   Journal = {Journal of the American Statistical Association},
   Volume = {88},
   Number = {423},
   Pages = {881-889},
   Abstract = {A crucial problem in building a multiple regression model is the selection of predictors to include. The main thrust of this article is to propose and develop a procedure that uses probabilistic considerations for selecting promising subsets. This procedure entails embedding the regression setup in a hierarchical normal mixture model where latent variables are used to identify subset choices. In this framework the promising subsets of predictors can be identified as those with higher posterior probability. The computational burden is then alleviated by using the Gibbs sampler to indirectly sample from this multinomial posterior distribution on the set of possible subset choices. Those subsets with higher probability-the promising ones-can then be identified by their more frequent appearance in the Gibbs sample.},
      Year = {1993} }



@article{
george97,
   Author = {George, E. I. and McCulloch, R. E.},
   Title = {Approaches for Bayesian variable selection},
   Journal = {Statistica Sinica},
   Volume = {7},
   Number = {2},
   Pages = {339-373},
   Abstract = {This paper describes and compares various hierarchical mixture prior formulations of variable selection uncertainty in normal linear regression models. These include the nonconjugate SSVS formulation of George and McCulloch (1993), as well as conjugate formulations which allow for analytical simplification. Hyperparameter settings which base selection on practical significance, and the implications of using mixtures with point priors are discussed. Computational methods for posterior evaluation and exploration are considered. Rapid updating methods are seen to provide feasible methods for exhaustive evaluation using Gray Code sequencing in moderately sized problems, and fast Markov Chain Monte Carlo exploration in large problems. Estimation of normalization constants is seen to provide improved posterior estimates of individual model probabilities and the total visited probability. Various procedures are illustrated on simulated sample problems and on a real problem concerning the construction of financial index tracking portfolios.},
      Year = {1997} }



@article{
ghosal00,
   Author = {Ghosal, S. and Ghosh, J. K. and Van der Vaart, A. W.},
   Title = {Convergence rates of posterior distributions},
   Journal = {Annals of Statistics},
   Volume = {28},
   Number = {2},
   Pages = {500-531},
      Year = {2000} }



@article{
ghosal08,
   Author = {Ghosal, S.  and Lember, J. and Van Der Vaart, A.},
   Title = {Nonparametric Bayesian model selection and averaging},
   Journal = {Electronic Journal of Statistics},
   Volume = {2},
   Pages = {63-89},
      Year = {2008} }



@article{
ghosal07,
   Author = {Ghosal, S. and Van Der Vaart, A.},
   Title = {Convergence rates of posterior distributions for noniid observations},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {1},
   Pages = {192-223},
      Year = {2007} }



@article{
goldenshluger06,
   Author = {Goldenshluger, A. and Tsybakov, A. and Zeevi, A.},
   Title = {Optimal change-point estimation from indirect observations},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {1},
   Pages = {350-372},
   Abstract = {We study nonparametric change-point estimation from indirect noisy observations. Focusing on the white noise convolution model, we consider two classes of functions that are smooth apart from the change-point. We establish lower bounds on the minimax risk in estimating the change-point and develop rate optimal estimation procedures. The results demonstrate that the best achievable rates of convergence are determined both by smoothness of the function away from the change-point and by the degree of ill-posedness of the convolution operator. Optimality is obtained by introducing a new technique that involves, as a key element, detection of zero crossings of an estimate of the properly smoothed second derivative of the underlying function.},
      Year = {2006} }



@article{
golub99,
   Author = {Golub, T. R. and Slonim, D. K. and Tamayo, P. and Huard, C. and Gaasenbeek, M. and Mesirov, J. P. and Coller, H. and Loh, M. L. and Downing, J. R. and Caligiuri, M. A. and Bloomfield, C. D. and Lander, E. S.},
   Title = {Molecular classification of cancer: Class discovery and class prediction by gene expression monitoring},
   Journal = {Science},
   Volume = {286},
   Number = {5439},
   Pages = {531-537},
   Abstract = {Although cancer classification has improved over the past 30 years, there has been no general approach for identifying new cancer classes (class discovery) or for assigning tumors to known classes (class prediction). Here, a generic approach to cancer classification based on gene expression monitoring by DNA microarrays is described and applied to human acute Leukemias as a test case. A class discovery procedure automatically discovered the distinction between acute myeloid Leukemia (AML) and acute Lymphoblastic Leukemia (ALL) without previous knowledge of these classes. An automatically derived class predictor was able to determine the class of new leukemia cases. The results demonstrate the feasibility of cancer classification based solely on gene expression monitoring and suggest a general strategy for discovering and predicting cancer classes for other types of cancer, independent of previous biological knowledge.},
      Year = {1999} }



@article{
green95,
   Author = {Green, P. J.},
   Title = {Reversible jump Markov chain Monte Carlo computation and Bayesian model determination},
   Journal = {Biometrika},
   Volume = {82},
   Number = {4},
   Pages = {711-732},
   Abstract = {Markov chain Monte Carlo methods for Bayesian computation have until recently been restricted to problems where the joint distribution of all variables has a density with respect to some fixed standard underlying measure. They have therefore not been available for application to Bayesian model determination, where the dimensionality of the parameter vector is typically not fixed. This paper proposes a new framework for the construction of reversible Markov chain samplers that jump between parameter subspaces of differing dimensionality, which is flexible and entirely constructive. It should therefore have wide applicability in model determination problems. The methodology is illustrated with applications to multiple change-point analysis in one and two dimensions, and to a Bayesian comparison of binomial experiments.},
      Year = {1995} }



@article{
greenshtein04,
   Author = {Greenshtein, E. and Ritov, Y.},
   Title = {Persistence in high-dimensional linear predictor selection and the virtue of overparametrization},
   Journal = {Bernoulli},
   Volume = {10},
   Number = {6},
   Pages = {971-988},
      Year = {2004} }



@article{
haario01,
   Author = {Haario, H. and Saksman, E. and Tamminen, J.},
   Title = {An adaptive Metropolis algorithm},
   Journal = {Bernoulli},
   Volume = {7},
   Number = {2},
   Pages = {223-242},
      Year = {2001} }



@article{
hall89,
   Author = {Hall, P. and Carroll, R. J.},
   Title = {Variance function estimation in regression - the effect of estimating the mean},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {51},
   Number = {1},
   Pages = {3-14},
      Year = {1989} }



@article{
halltitterington90,
   Author = {Hall, P. and Kay, J. W. and Titterington, D. M.},
   Title = {ASYMPTOTICALLY OPTIMAL DIFFERENCE-BASED ESTIMATION OF VARIANCE IN NONPARAMETRIC REGRESSION},
   Journal = {Biometrika},
   Volume = {77},
   Number = {3},
   Pages = {521-528},
      Year = {1990} }



@article{
hall87,
   Author = {Hall, P. and Marron, J. S.},
   Title = {ESTIMATION OF INTEGRATED SQUARED DENSITY DERIVATIVES},
   Journal = {Statistics \& Probability Letters},
   Volume = {6},
   Number = {2},
   Pages = {109-115},
      Year = {1987} }



@article{
hall90,
   Author = {Hall, P. and Marron, J. S.},
   Title = {ON VARIANCE-ESTIMATION IN NONPARAMETRIC REGRESSION},
   Journal = {Biometrika},
   Volume = {77},
   Number = {2},
   Pages = {415-419},
      Year = {1990} }



@article{
hall93,
   Author = {Hall, P. and Owen, A. B.},
   Title = {Empirical likelihood confidence bands in density estimation},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {2},
   Number = {3},
   Pages = {273-289},
      Year = {1993} }



@article{
triebel05,
   Author = {Haroske, D. A. and Triebel, H.},
   Title = {Wavelet bases and entropy numbers in weighted function spaces},
   Journal = {Mathematische Nachrichten},
   Volume = {278},
   Number = {1-2},
   Pages = {108-132},
      Year = {2005} }



@inproceedings{
hernandez07,
   Author = {Hernandez, N. and Biscay, R. J. and Talavera, I.},
   Title = {Support vector regression methods for functional data},
   BookTitle = {12th Iberoamerican Congress on Pattern Recognition},
   Editor = {Rueda, L. and Mery, D. and Kittler, J.},
   Address= {Valparaiso, CHILE},
   Pages = {564-573},
   Abstract = {Many regression tasks in practice dispose in low gear instance of digitized functions as predictor variables. This has motivated the development of regression methods for functional data. In particular, Naradaya-Watson Kernel (NWK) and Radial Basis Function (RBF) estimators have been recently extended to functional nonparametric regression models. However, these methods do not allow for dimensionality reduction. For this purpose, we introduce Support Vector Regression (SVR) methods for functional data. These are formulated in the framework of approximation in reproducing kernel Hilbert spaces. On this general basis, some of its properties are investigated, emphasizing the construction of nonnegative definite kernels on functional spaces. Furthermore, the performance of SVR for functional variables is shown on a real world benchmark spectrometric data set, as well as comparisons with NWK and RBF methods. Good predictions were obtained by these three approaches, but SVR achieved in addition about 20% reduction of dimensionality.},
      Year = {2007} }



@article{
hirose08,
   Author = {Hirose, Osamu and Yoshida, Ryo and Imoto, Seiya and Yamaguchi, Rui and Higuchi, Tomoyuki and Charnock-Jones, D. Stephen and Print, Cristin and Miyano, Satoru},
   Title = {Statistical inference of transcriptional module-based gene networks from time course gene expression profiles by using state space models},
   Journal = {Bioinformatics},
   Volume = {24},
   Number = {7},
   Pages = {932-942},
      Year = {2008} }



@article{
hjort09,
   Author = {Hjort, N. L. and McKeague, I. W. and Keilegom, I. V.},
   Title = {Extending the scope of empirical likelihood},
   Journal = {Annals of Statistics},
   Note = {In press},
      Year = {2009} }



@article{
hodges01,
   Author = {Hodges, J. S. and Sargent, D. J.},
   Title = {Counting degrees of freedom in hierarchical and other richly-parameterised models},
   Journal = {Biometrika},
   Volume = {88},
   Number = {2},
   Pages = {367-379},
   Abstract = {Drawing on linear model theory, we rigorously extend the notion of degrees of freedom to richly-parameterised models, including linear hierarchical and random-effect models, some smoothers and spatial models, and combinations of these. The number of degrees of freedom is often much smaller than the number of parameters. Our notion of degrees of freedom is compatible with similar ideas long associated with smoothers, but is applicable to new classes of models and can be interpreted using the projection theory of linear models. We use an example to illustrate the two applications of setting prior distributions for variances and fixing model complexity by fixing degrees of freedom.},
      Year = {2001} }



@article{
hoff06,
   Author = {Hoff, P.D.},
   Title = {Model-based subspace clustering},
   Journal = {Bayesian analysis},
   Volume = {1},
   Pages = {321-344},
      Year = {2006} }



@article{
hoff07,
   Author = {Hoff, Peter D.},
   Title = {Model Averaging and Dimension Selection for the Singular Value Decomposition},
   Journal = {Journal of the American Statistical Association},
   Volume = {102},
   Pages = {674-685},
   Note = {[1]
doi:10.1198/016214506000001310},
      Year = {2007} }



@article{
huangma08,
   Author = {Huang, J. and Horowitz, J. L. and Ma, S. G.},
   Title = {Asymptotic properties of bridge estimators in sparse high-dimensional regression models},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {2},
   Pages = {587-613},
      Year = {2008} }



@article{
huangma06,
   Author = {Huang, J. and Ma, S. G. and Zhang, C.H.},
   Title = {Adaptive lasso for sparse high-dimensional regression models},
   Journal = {Tech. rep., The University of Iowa},
      Year = {2006} }



@article{
huangfan99,
   Author = {Huang, L. S. and Fan, J. Q.},
   Title = {Nonparametric estimation of quadratic regression functionals},
   Journal = {Bernoulli},
   Volume = {5},
   Number = {5},
   Pages = {927-949},
      Year = {1999} }



@article{
hunter04,
   Author = {Hunter, D. R. and Lange, K.},
   Title = {A tutorial on MM algorithms},
   Journal = {American Statistician},
   Volume = {58},
   Number = {1},
   Pages = {30-37},
      Year = {2004} }




@article{
jaakkola94,
   Author = {Jaakkola, T. and Jordan, M. I. and Singh, S. P.},
   Title = {ON THE CONVERGENCE OF STOCHASTIC ITERATIVE DYNAMIC-PROGRAMMING ALGORITHMS},
   Journal = {Neural Computation},
   Volume = {6},
   Number = {6},
   Pages = {1185-1201},
      Year = {1994} }



@article{
jain04,
   Author = {Jain, S. and Neal, R. M.},
   Title = {A split-merge Markov chain Monte Carlo procedure for the dirichlet process mixture model},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {13},
   Number = {1},
   Pages = {158-182},
   Abstract = {This article proposes a split-merge Markov chain algorithm to address the problem of inefficient sampling for conjugate Dirichlet process mixture models. Traditional Markov chain Monte Carlo methods for Bayesian mixture models, such as Gibbs sampling, can become trapped in isolated modes corresponding to an inappropriate clustering of data points. This article describes a Metropolis-Hastings procedure that can escape such local modes by splitting or merging mixture components. Our algorithm employs a new technique in which an appropriate proposal for splitting or merging components is obtained by using a restricted Gibbs sampling scan. We demonstrate empirically that our method outperforms the Gibbs sampler in situations where two or more components are similar in structure.},
      Year = {2004} }



@article{
johnstone05,
   Author = {Johnstone, I. M. and Silverman, B. W.},
   Title = {Empirical Bayes selection of wavelet thresholds},
   Journal = {Annals of Statistics},
   Volume = {33},
   Number = {4},
   Pages = {1700-1752},
      Year = {2005} }



@article{
kim06,
   Author = {Kim, S. and Tadesse, M. G. and Vannucci, M.},
   Title = {Variable selection in clustering via Dirichlet process mixture models},
   Journal = {Biometrika},
   Volume = {93},
   Number = {4},
   Pages = {877-893},
   Abstract = {The increased collection of high-dimensional data in various fields has raised a strong interest in clustering algorithms and variable selection procedures. In this paper, we propose a model-based method that addresses the two problems simultaneously. We introduce a latent binary vector to identify discriminating variables and use Dirichlet process mixture models to define the cluster structure. We update the variable selection index using a Metropolis algorithm and obtain inference on the cluster structure via a split-merge Markov chain Monte Carlo technique. We explore the performance of the methodology on simulated data and illustrate an application with a DNA microarray study.},
      Year = {2006} }



@article{
kleijn06,
   Author = {Kleijn, B. J. K. and Van der Vaart, A. W.},
   Title = {Misspecification in infinite-dimensional Bayesian statistics},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {2},
   Pages = {837-877},
      Year = {2006} }



@article{
lam07,
   Author = {Lam, C. and Fan, J. Q.},
   Title = {Sparsistency and rates of convergence in large covariance matrices estimation},
   Journal = {Arxiv online, http://www.citebase.org/abstract?id=oai:arXiv.org:0711.3933},
      Year = {2007} }



@article{
laurent96,
   Author = {Laurent, B.},
   Title = {Efficient estimation of integral functionals of a density},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {2},
   Pages = {659-681},
      Year = {1996} }



@article{
laurent97,
   Author = {Laurent, B.},
   Title = {Estimation of integral functionals of a density and its derivatives},
   Journal = {Bernoulli},
   Volume = {3},
   Number = {2},
   Pages = {181-211},
      Year = {1997} }



@article{
lawrence05,
   Author = {Lawrence, Neil},
   Title = {Probabilistic Non-linear Principal Component Analysis with Gaussian Process Latent Variable Models},
   Journal = {J. Mach. Learn. Res.},
   Volume = {6},
   Pages = {1783-1816},
   Keywords = {pca},
   Year = {2005} }



@article{
lee96,
   Author = {Lee, Y. and Nelder, J. A.},
   Title = {Hierarchical generalized linear models},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {58},
   Number = {4},
   Pages = {619-656},
   Abstract = {We consider hierarchical generalized linear models which allow extra error components in the linear predictors of generalized linear models. The distribution of these components is not restricted to be normal; this allows a broader class of models, which includes generalized linear mixed models. We use a generalization of Henderson's joint likelihood, called a hierarchical or h-likelihood, for inferences from hierarchical generalized linear models, This avoids the integration that is necessary when marginal likelihood is used. Under appropriate conditions maximizing the h-likelihood gives fixed effect estimators that are asymptotically equivalent to those obtained from the use of marginal likelihood; at the same time we obtain the random effect estimates that are asymptotically best unbiased predictors. An adjusted profile h-likelihood is shown to give the required generalization of restricted maximum likelihood for the estimation of dispersion components, A scaled deviance test for the goodness of fit, a model selection criterion for choosing between various dispersion models and a graphical method for checking the distributional assumption of random effects are proposed. The ideas of quasi-likelihood and extended quasi-likelihood are generalized to the new class. We give examples of the Poisson-gamma, binomial-beta and gamma-inverse gamma hierarchical generalized linear models. A resolution is proposed for the apparent difference between population-averaged and subject-specific models. A unified framework is provided for viewing and extending many existing methods.},
      Year = {1996} }



@article{
leeb08,
   Author = {Leeb, H. and Potscher, B. M.},
   Title = {Sparse estimators and the oracle property, or the return of Hodges' estimator},
   Journal = {Journal of Econometrics},
   Volume = {142},
   Number = {1},
   Pages = {201-211},
   Abstract = {We point out some pitfalls related to the concept of an oracle property as used in Fan and Li [2001. Variable selection via nonconcave penalized likelihood and its oracle properties. Journal of the American Statistical Association 96, 1348-1360; 2002. Variable selection for Cox's proportional hazards model and frailty model. Annals of Statistics 30, 74-99; 2004. New estimation and model selection procedures for semiparametric modeling in longitudinal data analysis. Journal of the American Statistical Association 99, 710-723] which are reminiscent of the well-known pitfalls related to Hodges' estimator. The oracle property is often a consequence of sparsity of an estimator. We show that any estimator satisfying a sparsity property has maximal risk that converges to the supremum of the loss function; in particular, the maximal risk diverges to infinity whenever the loss function is unbounded. For ease of presentation the result is set in the framework of a linear regression model, but generalizes far beyond that setting. In a Monte Carlo study we also assess the extent of the problem in finite samples for the smoothly clipped absolute deviation (SCAD) estimator introduced in Fan and Li [2001. Variable selection via nonconcave penalized likelihood and its oracle properties. Journal of the American Statistical Association 96, 1348-1360]. We find that this estimator can perform rather poorly in finite samples and that its worst-case performance relative to maximum likelihood deteriorates with increasing sample size when the estimator is tuned to sparsity. (C) 2007 Elsevier B.V. All rights reserved.},
      Year = {2008} }



@article{
ligui06,
   Author = {Li, H. Z. and Gui, J.},
   Title = {Gradient directed regularization for sparse Gaussian concentration graphs, with applications to inference of genetic networks},
   Journal = {Biostatistics},
   Volume = {7},
   Number = {2},
   Pages = {302-317},
   Abstract = {Large-scale microarray gene expression data provide the possibility of constructing genetic networks or biological pathways. Gaussian graphical models have been suggested to provide an effective method for constructing such genetic networks. However, most of the available methods for constructing Gaussian graphs do not account for the sparsity of the networks and are computationally more demanding or infeasible, especially in the settings of high dimension and low sample size. We introduce a threshold gradient descent (TGD) regularization procedure for estimating the sparse precision matrix in the setting of Gaussian graphical models and demonstrate its application to identifying genetic networks. Such a procedure is computationally feasible and can easily incorporate prior biological knowledge about the network structure. Simulation results indicate that the proposed method yields a better estimate of the precision matrix than the procedures that fail to account for the sparsity of the graphs. We also present the results on inference of a gene network for isoprenoid biosynthesis in Arabidopsis thaliana. These results demonstrate that the proposed procedure can indeed identify biologically meaningful genetic networks based on microarray gene expression data.},
      Year = {2006} }



@article{
lian07a,
   Author = {Lian, H.},
   Title = {Consistency of Bayesian estimation of a step function},
   Journal = {Statistics \& Probability Letters},
   Volume = {77},
   Number = {1},
   Pages = {19-24},
   Abstract = {We study in this paper the consistency of Bayesian estimation of a piecewise constant function defined oil [0, 1] with observations on a grid, using the method in Barronetal. [1999. The consistency of posterior distributions in nonparametric problems. Ann. Statist. 27, 536-561.] In particular, we show that consistency is achieved if the prior oil the number of jumps is a Poisson distribution and the prior puts positive mass on the neighborhood of the true function. (c) 2006 Elsevier B.V. All rights reserved.},
      Year = {2007} }



@article{
lian07,
   Author = {Lian, H.},
   Title = {Nonlinear functional models for functional responses in reproducing kernel Hilbert spaces},
   Journal = {Canadian Journal of Statistics-Revue Canadienne De Statistique},
   Volume = {35},
   Number = {4},
   Pages = {597-606},
   Abstract = {The author proposes an extension of reproducing kernel Hilbert space theory which provides a new framework for analyzing functional responses with regression models. The approach only presumes a general nonlinear regression structure, as opposed to existing linear regression models. The author proposes generalized cross-validation for automatic smoothing parameter estimation. He illustrates the use of the new estimator both on real and simulated data.},
      Year = {2007} }



@article{
lian07b,
   Author = {Lian, H.},
   Title = {On the consistency of Bayesian function approximation using step functions},
   Journal = {Neural Computation},
   Volume = {19},
   Number = {11},
   Pages = {2871-2880},
   Abstract = {We consider the problem of estimating a step function with an unknown number of jumps under noisy observations on a grid. Under mild assumptions, the Bayesian approach is shown to produce a consistent estimate, even when the underlying true function is not piecewise constant. A simple prior is constructed to illustrate our assumptions.},
      Year = {2007} }



@article{
lian08,
   Author = {Lian, H.},
   Title = {Bayes and empirical Bayes inference in change-point problems},
   Journal = {Communications in Statistics - Theory and Methods },
   Volume = {To appear},
      Year = {2008} }



@article{
liang08,
   Author = {Liang, H. and Wu, H. L. and Zou, G. H.},
   Title = {A note on conditional AIC for linear mixed-effects models},
   Journal = {Biometrika},
   Volume = {95},
   Number = {3},
   Pages = {773-778},
   Abstract = {The conventional model selection criterion, the Akaike information criterion, AIC, has been applied to choose candidate models in mixed-effects models by the consideration of marginal likelihood. Vaida & Blanchard (2005) demonstrated that such a marginal AIC and its small sample correction are inappropriate when the research focus is on clusters. Correspondingly, these authors suggested the use of conditional AIC. Their conditional AIC is derived under the assumption that the variance-covariance matrix or scaled variance-covariance matrix of random effects is known. This note provides a general conditional AIC but without these strong assumptions. Simulation studies show that the proposed method is promising.},
      Year = {2008} }



@article{
liulawrence99,
   Author = {Liu, J. S. and Lawrence, C. E.},
   Title = {Bayesian inference on biopolymer models},
   Journal = {Bioinformatics},
   Volume = {15},
   Number = {1},
   Pages = {38-52},
   Abstract = {Motivation: Most existing bioinformatics methods are limited to making point estimates of one variable, e.g. the optimal alignment, with fixed input values for all other variables, e.g, gap penalties and scoring matrices. While the requirement to specify parameters remains one of the more vexing issues in vexing issues in bioinformatics, it is a reflection of a larger issue: the need to broaden the view on statistical inference in bioinformatics. Results: The assignment of probabilities for all possible values of all unknown variables in a problem in the form of a posterior distribution is the goal of Bayesian inference. Here we show how this goal can be achieved for most bioinformatics methods that use dynamic programming. Specifically a tutorial style description of a Bayesian inference procedure segmentation of a sequence based on the heterogenity in its composition is given. In addition,full Bayesian inference algorithms for sequence, alignment are described. Availability: Software and a set of transparencies for a tutorial describing these ideas are available at http://www.wadsworth.org/res&res/bioinfo/ Contact: lawrence@wadsworth.org; jiliu@stat.stanford.edu.},
      Year = {1999} }



@article{
liu03,
   Author = {Liu, J.S. and Zhang, J.L. and Palumbo, M.J. and Lawrence, C.E.},
   Title = {Bayesian clustering with variable and transformation selection},
   Journal = {Bayesian Statistics},
   Volume = {7},
   Pages = {249-275},
      Year = {2003} }



@article{
lu09,
   Author = {Lu, X. W.},
   Title = {Empirical likelihood for heteroscedastic partially linear models},
   Journal = {Journal of Multivariate Analysis},
   Volume = {100},
   Number = {3},
   Pages = {387-396},
   Abstract = {We make empirical-likelihood-based inference for the parameters in heteroscedastic partially linear models. Unlike the existing empirical likelihood procedures for heteroscedastic partially linear models, the proposed empirical likelihood is constructed using components of a semiparametric efficient score. We show that it retains the double robustness feature of the semiparametric efficient estimator for the parameters and shares the desirable properties of the empirical likelihood for linear models. Compared with the normal approximation method and the existing empirical likelihood methods, the empirical likelihood method based on the semiparametric efficient score is more attractive not only theoretically but empirically. Simulation studies demonstrate that the proposed empirical likelihood provides smaller confidence regions than that based on semiparametric inefficient estimating equations subject to the same coverage probabilities. Hence, the proposed empirical likelihood is preferred to the normal approximation method as well as the empirical likelihood method based on semiparametric inefficient estimating equations, and it should be useful in practice. (c) 2008 Elsevier Inc. All rights reserved.},
      Year = {2009} }



@incollection{
lukas06,
   Author = {Lucas, J. and Carvalho, C. and Wang, Q. and Bild, A. and Nevins, J. R. and West, M.},
   Title = {Sparse statistical modelling in gene expression genomics},
   BookTitle = {Bayesian Inference for Gene Expression and Proteomics },
   Publisher = {Cambridge University Press},
   Pages = {155-176},
      Year = {2006} }



@article{
mammen97,
   Author = {Mammen, E. and van de Geer, S.},
   Title = {Locally adaptive regression splines},
   Journal = {Annals of Statistics},
   Volume = {25},
   Number = {1},
   Pages = {387-413},
   Abstract = {Least squares penalized regression estimates with total variation penalties are considered. It is shown that these estimators are least squares splines with locally data adaptive placed knot points. The definition of these variable knot splines as minimizers of global functionals can be used to study their asymptotic properties. In particular, these results imply that the estimates adapt well to spatially inhomogeneous smoothness. We show rates of convergence in bounded variation function classes and discuss pointwise limiting distributions. An iterative algorithm based on stepwise addition and deletion of knot points is proposed and its consistency proved.},
      Year = {1997} }



@article{
masry05,
   Author = {Masry, E.},
   Title = {Nonparametric regression estimation for dependent functional data: asymptotic normality},
   Journal = {Stochastic Processes and Their Applications},
   Volume = {115},
   Number = {1},
   Pages = {155-177},
   Abstract = {We consider the estimation of a regression functional where the explanatory variables take values in some abstract function space. The principal aim of the paper is to establish the asymptotic normality of such estimates for dependent functional data. (C) 2004 Elsevier B.V. All rights reserved.},
      Year = {2005} }



@article{
meinshausen06,
   Author = {Meinshausen, N. and Buhlmann, P.},
   Title = {High-dimensional graphs and variable selection with the Lasso},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {3},
   Pages = {1436-1462},
      Year = {2006} }



@article{
muller87,
   Author = {Muller, H. G. and Stadtmuller, U.},
   Title = {Estimation of heteroscedasticity in regression analysis},
   Journal = {Annals of Statistics},
   Volume = {15},
   Number = {2},
   Pages = {610-625},
      Year = {1987} }



@article{
muller93,
   Author = {Muller, H. G. and Stadtmuller, U.},
   Title = {On variance function estimation with quadratic forms},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {35},
   Number = {2},
   Pages = {213-231},
   Abstract = {We propose a class of general quadratic forms in the dependent variable for estimating the variance function in a nonparametric heteroscedastic fixed design regression model. It is shown that in some instances these estimators achieve improved rates of convergence for the mean squared error as compared to estimators that were considered before. Besides results on consistency and rates of convergence, also the leading terms of the asymptotic mean squared error are obtained for some important cases. Several interesting special estimators are discussed in more detail.},
      Year = {1993} }



@article{
nam07,
   Author = {Nam, D. and Yoon, S. H. and Kim, J. F.},
   Title = {Ensemble learning of genetic networks from time-series expression data},
   Journal = {Bioinformatics},
   Volume = {23},
   Number = {23},
   Pages = {3225-3231},
      Year = {2007} }



@article{
neal00,
   Author = {Neal, R. M.},
   Title = {Markov chain sampling methods for Dirichlet process mixture},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {9},
   Number = {2},
   Pages = {249-265},
   Abstract = {This article reviews Markov chain methods for sampling from the posterior distribution of a Dirichlet process mixture model and presents two new classes of methods. One new approach is to make Metropolis-Hastings updates of the indicators specifying which mixture component is associated with each observation, perhaps supplemented with a partial form of Gibbs sampling, The other new approach extends Gibbs sampling for these indicators by using a set of auxiliary parameters. These methods are simple to implement and are more efficient than previous ways of handling general Dirichlet process mixture models with non-conjugate priors.},
      Year = {2000} }



@article{
nickl07,
   Author = {Nickl, R. and Potscher, B. M.},
   Title = {Bracketing metric entropy rates and empirical central limit theorems for function classes of Besov- and Sobolev-type},
   Journal = {Journal of Theoretical Probability},
   Volume = {20},
   Number = {2},
   Pages = {177-199},
      Year = {2007} }



@article{
nott08,
   Author = {Nott, D. J.},
   Title = {Predictive performance of Dirichlet process shrinkage methods in linear regression},
   Journal = {Computational Statistics \& Data Analysis},
   Volume = {52},
   Number = {7},
   Pages = {3658-3669},
   Abstract = {An obvious Bayesian nonparametric generalization of ridge regression assumes that coefficients are exchangeable, from a prior distribution of unknown form, which is given a Dirichlet process prior with a normal base measure. The purpose of this paper is to explore predictive performance of this generalization, which does not seem to have received any detailed attention, despite related applications of the Dirichlet process for shrinkage estimation in multivariate normal means, analysis of randomized block experiments and nonparametric extensions of random effects models in longitudinal data analysis. We consider issues of prior specification and computation, as well as applications in penalized spline smoothing. With a normal base measure in the Dirichlet process and letting the precision parameter approach infinity the procedure is equivalent to ridge regression, whereas for finite values of the precision parameter the discreteness of the Dirichlet process means that some predictors can be estimated as having the same coefficient. Estimating the precision parameter from the data gives a flexible method for shrinkage estimation of mean parameters which can work well when ridge regression does, but also adapts well to sparse situations. We compare our approach with ridge regression, the lasso and the recently proposed elastic net in simulation studies and also consider applications to penalized spline smoothing. (C) 2007 Elsevier B.V. All rights reserved.},
      Year = {2008} }



@article{
owen90,
   Author = {Owen, A.},
   Title = {Empirical likelihood ratio confidence regions},
   Journal = {Annals of Statistics},
   Volume = {18},
   Number = {1},
   Pages = {90-120},
      Year = {1990} }



@article{
owen88,
   Author = {Owen, A. B.},
   Title = {Empirical likelihood ratio confidence intervals for a single functional},
   Journal = {Biometrika},
   Volume = {75},
   Number = {2},
   Pages = {237-249},
      Year = {1988} }



@article{
portilla03,
   Author = {Portilla, J. and Strela, V. and Wainwright, M. J. and Simoncelli, E. P.},
   Title = {Image denoising using scale mixtures of Gaussians in the wavelet domain},
   Journal = {IEEE Transactions on Image Processing},
   Volume = {12},
   Number = {11},
   Pages = {1338-1351},
   Abstract = {We describe a method for removing noise from digital images, based on a statistical model of the coefficients of an over-complete multiscale oriented basis. Neighborhoods of coefficients at adjacent positions and scales are modeled as the product of two independent random variables: a Gaussian vector and a hidden positive scalar multiplier. The latter modulates the local variance of the coefficients in the neighborhood, and is thus able to account for the empirically observed correlation between the coefficient amplitudes. Under this model, the Bayesian least squares estimate of each coefficient reduces to a weighted average of the local linear estimates over all possible values of the hidden multiplier variable. We demonstrate through simulations with images contaminated by additive white Gaussian noise that the performance of this method substantially surpasses that of previously published methods, both visually and in terms of mean squared error.},
      Year = {2003} }



@article{
preda07,
   Author = {Preda, C.},
   Title = {Regression models for functional data by reproducing kernel Hilbert spaces methods},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {137},
   Number = {3},
   Pages = {829-840},
   Note = {Preda, Cristian},
   Abstract = {Non-parametric regression models are developed when the predictor is a function-valued random variable X = {X-t}(t is an element of T). Based on a representation of the regression function f(X) in a reproducing kernel Hilbert space such models generalize the classical setting used in statistical learning theory. Two applications corresponding to scalar and categorical response random variable are performed on stock-exchange and medical data. The results of different regression models are compared. (c) 2006 Elsevier B.V. All rights reserved.},
      Year = {2007} }



@article{
preda07b,
   Author = {Preda, C. and Saporta, G. and Leveder, C.},
   Title = {PLS classification of functional data},
   Journal = {Computational Statistics},
   Volume = {22},
   Number = {2},
   Pages = {223-235},
   Abstract = {Partial least squares (PLS) approach is proposed for linear discriminant analysis (LDA) when predictors are data of functional type (curves). Based on the equivalence between LDA and the multiple linear regression (binary response) and LDA and the canonical correlation analysis (more than two groups), the PLS regression on functional data is used to estimate the discriminant coefficient functions. A simulation study as well as an application to kneading data compare the PLS model results with those given by other methods.},
      Year = {2007} }



@article{
qin94,
   Author = {Qin, J. and Lawless, J.},
   Title = {Empirical likelihood and general estimating equations},
   Journal = {Annals of Statistics},
   Volume = {22},
   Number = {1},
   Pages = {300-325},
   Abstract = {For some time, so-called empirical likelihoods have been used heuristically for purposes of nonparametric estimation. Owen showed that empirical likelihood ratio statistics for various parameters theta(F) of an unknown distribution F have limiting chi-square distributions and may be used to obtain tests or confidence intervals in a way that is completely analogous to that used with parameteric likelihoods. Our objective in this paper is twofold: first, to link estimating functions or equations and empirical likelihood; second, to develop methods of combining information about parameters. We do this by assuming that information about F and theta is available in the form of unbiased estimating functions. Empirical likelihoods for parameters are developed and shown to have properties similar to those for parameteric likelihood. Efficiency results for estimates of both theta and F are obtained. The methods are illustrated on several problems, and areas for future investigation are noted.},
      Year = {1994} }



@article{
rachdi07,
   Author = {Rachdi, M. and Vieu, P.},
   Title = {Nonparametric regression for functional data: automatic smoothing parameter selection},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {137},
   Pages = {2784-2801},
      Year = {2007} }



@article{
ramani08,
   Author = {Ramani, S. and Blu, T. and Unser, M.},
   Title = {Monte-Carlo Sure: A black-box optimization of regularization parameters for general denoising algorithms},
   Journal = {IEEE Transactions on Image Processing},
   Volume = {17},
   Number = {9},
   Pages = {1540-1554},
   Abstract = {We consider the problem of optimizing the parameters of a given denoising algorithm for restoration of a signal corrupted by white Gaussian noise. To achieve this, we propose to minimize Stein's unbiased risk estimate (SURE) which provides a means of assessing the true mean-squared error (MSE) purely from the measured data without need for any knowledge about the noise-free signal. Specifically, we present a novel Monte-Carlo technique which enables the user to calculate SURE for an arbitrary denoising algorithm characterized by some specific parameter setting. Our method is a black-box approach which solely uses the response of the denoising operator to additional input noise and does not ask for any information about its functional form. This, therefore, permits the use of SURE for optimization of a wide variety of denoising algorithms. We justify our claims by presenting experimental results for SURE-based optimization of a series of popular image-denoising algorithms such as total-variation denoising, wavelet soft-thresholding, and Wiener filtering/smoothing splines. In the process, we also compare the performance of these methods. We demonstrate numerically that SURE computed using the new approach accurately predicts the true MSE for all the considered algorithms. We also show that SURE uncovers the optimal values of the parameters in all cases.},
      Year = {2008} }



@article{
ramsay82,
   Author = {Ramsay, J. O.},
   Title = {When the data are functions},
   Journal = {Psychometrika},
   Volume = {47},
   Number = {4},
   Pages = {379-396},
      Year = {1982} }



@article{
ramsay91,
   Author = {Ramsay, J. O. and Dalzell, C. J.},
   Title = {Some tools for functional data analysis},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {53},
   Number = {3},
   Pages = {539-572},
   Abstract = {Multivariate data analysis permits the study of observations which are finite sets of numbers, but modern data collection situations can involve data, or the processes giving rise to them, which are functions. Functional data analysis involves infinite dimensional processes and/or data. The paper shows how the theory of L-splines can support generalizations of linear modelling and principal components analysis to samples drawn from random functions. Spline smoothing rests on a partition of a function space into two orthogonal subspaces, one of which contains the obvious or structural components of variation among a set of observed functions, and the other of which contains residual components. This partitioning is achieved through the use of a linear differential operator, and we show how the theory of polynomial splines can be applied more generally with an arbitrary operator and associated boundary constraints. These data analysis tools are illustrated by a study of variation in temperature-precipitation patterns among some Canadian weather-stations.},
      Year = {1991} }



@article{
ramsay07,
   Author = {Ramsay, J. O. and Hooker, G. and Campbell, D. and Cao, J.},
   Title = {Parameter estimation for differential equations: a generalized smoothing approach},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {69},
   Pages = {741-770},
      Year = {2007} }



@article{
dunson08,
   Author = {Rodriguez, A. and Dunson, D. B. and Gelfand, A. E.},
   Title = {The Nested Dirichlet Process},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {483},
   Pages = {1131-1144},
      Year = {2008} }



@article{
rosset07,
   Author = {Rosset, S. and Zhu, J.},
   Title = {Piecewise linear regularized solution paths},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {3},
   Pages = {1012-1030},
      Year = {2007} }



@inproceedings{
rudin91,
   Author = {Rudin, L. I. and Osher, S. and Fatemi, E.},
   Title = {Nonlinear total variation based noise removal algorithms},
   BookTitle = {11th Annual International Conf of the Center for Nonlinear Studies on Experimental Mathematics : Computational Issues in Nonlinear Science},
   Address= {Los Alamos, Nm},
   Pages = {259-268},
   Abstract = {A constrained optimization type of numerical algorithm for removing noise from images is presented. The total variation of the image is minimized subject to constraints involving the statistics of the noise. The constraints are imposed using Lagrange multipliers. The solution is obtained using the gradient-projection method. This amounts to solving a time dependent partial differential equation on a manifold determined by the constraints. As t --> infinity the solution converges to a steady state which is the denoised image. The numerical algorithm is simple and relatively fast. The results appear to be state-of-the-art for very noisy images. The method is noninvasive, yielding sharp edges in the image. The technique could be interpreted as a first step of moving each level set of the image normal to itself with velocity equal to the curvature of the level set divided by the magnitude of the gradient of the image, and a second step which projects the image back onto the constraint set.},
      Year = {1991} }



@article{
schwartz65,
   Author = {Schwartz, L.},
   Title = {On Bayes Procedures},
   Journal = {Z. Wahrsch. Verw. Gabiete},
   Volume = {4},
   Pages = {10-26},
      Year = {1965} }



@article{
scricciolo07,
   Author = {Scricciolo, C.},
   Title = {On rates of convergence for bayesian density estimation},
   Journal = {Scandinavian Journal of Statistics},
   Volume = {34},
   Number = {3},
   Pages = {626-642},
   Abstract = {We consider the problem of estimating a compactly supported density taking a Bayesian nonparametric approach. We define a Dirichlet mixture prior that, while selecting piecewise constant densities, has full support on the Hellinger metric space of all commonly dominated probability measures on a known bounded interval. We derive pointwise rates of convergence for the posterior expected density by studying the speed at which the posterior mass accumulates on shrinking Hellinger neighbourhoods of the sampling density. If the data are sampled from a strictly positive, alpha-Holderian density, with alpha is an element of (0,1], then the optimal convergence rate n(-alpha/(2 alpha+1)) is obtained up to a logarithmic factor. Smoothing histograms by polygons, a continuous piecewise linear estimator is obtained that for twice continuously differentiable, strictly positive densities satisfying boundary conditions attains a rate comparable up to a logarithmic factor to the convergence rate n(-4/5) for integrated mean squared error of kernel type density estimators.},
      Year = {2007} }



@article{
seo07,
   Author = {Seo, D. M. and Goldschmidt-Clermont, P. J. and West, M.},
   Title = {Of mice and men: Sparse statistical modeling in cardiovascular genomics},
   Journal = {Annals of Applied Statistics},
   Volume = {1},
   Number = {1},
   Pages = {152-178},
   Abstract = {In high-throughput genomics, large-scale designed experiments are becoming common, and analysis approaches based on highly multivariate regression and anova concepts are key tools. Shrinkage models of one form or another can provide comprehensive approaches to the problems of simultaneous inference that involve implicit Multiple comparisons over the many, many parameters representing effects of design factors and covariates. We use such approaches here in a study of cardiovascular genomics. The primary experimental context concerns a carefully designed, and rich, gene expression study focused on gene-environment interactions, with the goals of identifying genes implicated in connection with disease states and known risk factors, and in generating expression signatures as proxies for such risk factors. A coupled exploratory analysis investigates cross-species extrapolation of gene expression signatures - how these mouse-model signatures translate to humans. The latter involves exploration of sparse latent factor analysis of human observational data and of how it relates to projected risk signatures derived in the animal models. The study also highlights a range of applied statistical and genomic data analysis issue, including model specification, computational questions and model-based correction of experimental artifacts in DNA microarray data.},
      Year = {2007} }



@article{
shao97,
   Author = {Shao, J.},
   Title = {An asymptotic theory for linear model selection},
   Journal = {Statistica Sinica},
   Volume = {7},
   Number = {2},
   Pages = {221-242},
   Abstract = {In the problem of selecting a linear model to approximate the true unknown regression model, some necessary and/or sufficient conditions are established for the asymptotic validity of various model selection procedures such as Akaike's AIC, Mallows' C-p, Shibata's FPElambda, Schwarz' BIC, generalized AIC, cross-validation, and generalized cross-validation. It is found that these selection procedures can be classified into three classes according to their asymptotic behavior. Under some fairly weak conditions, the selection procedures in one class are asymptotically valid if there exist fixed-dimension correct models; the selection procedures in another class are asymptotically valid if no fixed-dimension correct model exists. The procedures in the third class are compromises of the procedures in the first two classes. Some empirical results are also presented.},
      Year = {1997} }



@article{
shenwong01,
   Author = {Shen, X. T. and Wasserman, L.},
   Title = {Rates of convergence of posterior distributions},
   Journal = {Annals of Statistics},
   Volume = {29},
   Number = {3},
   Pages = {687-714},
      Year = {2001} }



@article{
shi00,
   Author = {Shi, J. and Lau, T. S.},
   Title = {Empirical likelihood for partially linear models},
   Journal = {Journal of Multivariate Analysis},
   Volume = {72},
   Number = {1},
   Pages = {132-148},
   Abstract = {In this paper, we consider the application of the empirical likelihood method to partially linear model. Unlike the usual cases, we first propose an approximation to the residual of the model to deal with the nonparametric part sc that Owen's (1990) empirical likelihood approach can be applied. Then, under quite general conditions, we prove that the empirical log-likelihood ratio statistic is asymptotically chisquared distributed. Therefore, the empirical likelihood confidence regions can be constructed accordingly. (C) 2000 Academic Press AMS 1991 subject classifications: 62J99. 62G20, 62G15.},
      Year = {2000} }



@article{
simon01,
   Author = {Simon, I. and Barnett, J. and Hannett, N. and Harbison, C. T. and Rinaldi, N. J. and Volkert, T. L. and Wyrick, J. J. and Zeitlinger, J. and Gifford, D. K. and Jaakkola, T. S. and Young, R. A.},
   Title = {Serial regulation of transcriptional regulators in the yeast cell cycle},
   Journal = {Cell},
   Volume = {106},
   Number = {6},
   Pages = {697-708},
      Year = {2001} }



@article{
spellman98,
   Author = {Spellman, P. T. and Sherlock, G. and Zhang, M. Q. and Iyer, V. R. and Anders, K. and Eisen, M. B. and Brown, P. O. and Botstein, D. and Futcher, B.},
   Title = {Comprehensive identification of cell cycle-regulated genes of the yeast Saccharomyces cerevisiae by microarray hybridization},
   Journal = {Molecular Biology of the Cell},
   Volume = {9},
   Number = {12},
   Pages = {3273-3297},
      Year = {1998} }



@article{
stephens00,
   Author = {Stephens, M.},
   Title = {Dealing with label switching in mixture models},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {62},
   Pages = {795-809},
   Abstract = {In a Bayesian analysis of finite mixture models, parameter estimation and clustering are sometimes less straightforward than might be expected. In particular, the common practice of estimating parameters by their posterior mean, and summarizing joint posterior distributions by marginal distributions, often leads to nonsensical answers. This is due to the so-called 'label switching' problem, which is caused by symmetry in the likelihood of the model parameters. A frequent response to this problem is to remove the symmetry by using artificial identifiability constraints. We demonstrate that this fails in general to solve the problem, and we describe an alternative class of approaches, relabelling algorithms, which arise from attempting to minimize the posterior expected loss under a class of loss functions. We describe in detail one particularly simple and general relabelling algorithm and illustrate its success in dealing with the label switching problem on two examples.},
      Year = {2000} }



@article{
strong03,
   Author = {Strong, D. and Chan, T.},
   Title = {Edge-preserving and scale-dependent properties of total variation regularization},
   Journal = {Inverse Problems},
   Volume = {19},
   Number = {6},
   Pages = {S165-S187},
   Abstract = {We give and prove two new and fundamental properties of total-variation-minimizing function regularization (TV regularization): edge locations of function features tend to be preserved, and under certain conditions are preserved exactly; intensity change experienced by individual features is inversely proportional to the scale of each feature. We give and prove exact analytic solutions to the TV regularization problem for simple but important cases. These can also be used to better understand the effects of TV regularization for more general cases. Our results explain why and how W-minimizing image restoration can remove noise while leaving relatively intact larger-scaled image features, and thus why TV image restoration is especially effective in restoring images with larger-scaled features. Although TV regularization is a global problem, our results show that the effects of TV regularization on individual image features are often quite local. Our results give us a better understanding of what types of images and what types of image degradation are most effectively improved by TV-minimizing image restoration schemes, and they potentially lead to more intelligently designed TV-minimizing restoration schemes.},
      Year = {2003} }



@inproceedings{
strong97,
   Author = {Strong, D. M. and Blomgren, P. and Chan, T. F.},
   Title = {Spatially adaptive local feature-driven total variation minimizing image restoration},
   BookTitle = {Conference on Statistical and Stochastic Methods in Image Processing II},
   Editor = {Preteux, F. and Davidson, J. L. and Dougherty, E. R.},
   Address= {San Diego, Ca},
   Pages = {222-233},
   Abstract = {Total variation (TV) minimizing image restoration is a fairly new approach to image restoration, and has been shown both analytically and empirically to be quite effective. Our primary concern here is to develop a spatially adaptive TV minimizing restoration scheme. One way of accomplishing this is to locally weight the measure or computation of the total variation of the image. The weighting factor is chosen to be inversely proportional to the likelihood of the presence of an edge at each discrete location. This allows for less regularization where edges are present and more regularization where there are no edges, which results in a spatially varying balance between noise removal and detail preservation, leading to better overall image restoration. In this paper, the likelihood of edge presence is determined from a partially restored image. The results are best for images with piecewise constant image features.},
      Year = {1997} }



@article{
tadesse05,
   Author = {Tadesse, M. G. and Sha, N. and Vannucci, M.},
   Title = {Bayesian variable selection in clustering high-dimensional data},
   Journal = {Journal of the American Statistical Association},
   Volume = {100},
   Number = {470},
   Pages = {602-617},
   Abstract = {Over the last decade, technological advances have generated an explosion of data with substantially smaller sample size relative to the number of covariates (p >> n). A common goal in the analysis of such data involves uncovering the group structure of the observations and identifying the discriminating variables. In this article we propose a methodology for addressing these problems simultaneously. Given a set of variables, we formulate the clustering problem in terms of a multivariate normal mixture model with an unknown number of components and use the reversible-jump Markov chain Monte Carlo technique to define a sampler that moves between different dimensional spaces. We handle the problem of selecting a few predictors among the prohibitively vast number of variable subsets by introducing a binary exclusion/inclusion latent vector, which gets updated via stochastic search techniques. We specify conjugate priors and exploit the conjugacy by integrating out some of the parameters. We describe strategies for posterior inference and explore the performance of the methodology with simulated and real datasets.},
      Year = {2005} }



@article{
teixeira06,
   Author = {Teixeira, M. C. and Monteiro, P. and Jain, P. and Tenreiro, S. and Fernandes, A. R. and Mira, N. P. and Alenquer, M. and Freitas, A. T. and Oliveira, A. L. and Sa-Correia, I.},
   Title = {The YEASTRACT database: a tool for the analysis of transcription regulatory associations in Saccharomyces cerevisiae},
   Journal = {Nucleic Acids Research},
   Volume = {34},
   Pages = {D446-D451},
      Year = {2006} }



@article{
thomas01,
   Author = {Thomas, J. G. and Olson, J. M. and Tapscott, S. J. and Zhao, L. P.},
   Title = {An efficient and robust statistical modeling approach to discover differentially expressed genes using genomic expression profiles},
   Journal = {Genome Research},
   Volume = {11},
   Number = {7},
   Pages = {1227-1236},
   Abstract = {We have developed a statistical regression modeling approach to discover genes that are differentially expressed between two predefined sample groups in DNA microarray experiments. Our model is based on well-defined assumptions, uses rigorous and well-characterized statistical measures, and accounts for the heterogeneity and genomic complexity of the data. In contrast to cluster analysis, which attempts to define groups of genes and/or samples that share common overall expression profiles, our modeling approach uses known sample group membership to Focus on expression profiles of individual genes in a sensitive and robust manner. Further, this approach can be used to test statistical hypotheses about gene expression. To demonstrate this methodology, we compared the expression profiles of 11 acute myeloid leukemia (AML) and 27 acute lymphoblastic leukemia (ALL) samples From a previous study (Golub et al. 1999) acid found 141 genes differentially expressed between AML and ALL with a 1% significance at the genomic level. Using this modeling approach to compare different sample groups within the AML samples, we identified a group of genes whose expression profiles correlated with that of thrombopoietin and found that genes whose expression associated with AML treatment outcome lie in recurrent chromosomal locations. Our results are compared with those obtained using t-tests or Wilcoxon rank sum statistics.},
      Year = {2001} }



@article{
tibshirani96,
   Author = {Tibshirani, R.},
   Title = {Regression shrinkage and selection via the Lasso},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {58},
   Number = {1},
   Pages = {267-288},
      Year = {1996} }



@article{
tibshirani03,
   Author = {Tibshirani, R. and Hastie, T. and Narasimhan, B. and Chu, G.},
   Title = {Class prediction by nearest shrunken centroids, with applications to DNA microarrays},
   Journal = {Statistical Science},
   Volume = {18},
   Number = {1},
   Pages = {104-117},
   Abstract = {We propose anew method for class prediction in DNA microarray studies based on an enhancement of the nearest prototype classifier. Our technique uses "shrunken" centroids as prototypes for each class to identify the subsets of the genes that best characterize each class. The method is general and can be applied to other high-dimensional classification problems. The method is illustrated on data from two gene expression studies: lymphoma and cancer cell lines.},
      Year = {2003} }



@article{
tipping99,
   Author = {Tipping, Michael E. and Bishop, Christopher M.},
   Title = {Mixtures of Probabilistic Principal Component Analyzers},
   Journal = {Neural Computation},
   Volume = {11},
   Number = {2},
   Pages = {443-482},
      Year = {1999} }



@article{
tippingpca99,
   Author = {Tipping, Michael E. and Bishop, Christopher M.},
   Title = {Probabilistic Principal Component Analysis},
   Journal = {Journal of the Royal Statistical Society: Series B (Statistical Methodology)},
   Volume = {61},
   Number = {3},
   Pages = {611-622},
      Year = {1999} }



@article{
tsitsiklis94,
   Author = {Tsitsiklis, J. N.},
   Title = {ASYNCHRONOUS STOCHASTIC-APPROXIMATION AND Q-LEARNING},
   Journal = {Machine Learning},
   Volume = {16},
   Number = {3},
   Pages = {185-202},
      Year = {1994} }



@article{
vaida05,
   Author = {Vaida, F. and Blanchard, S.},
   Title = {Conditional Akaike information for mixed-effects models},
   Journal = {Biometrika},
   Volume = {92},
   Number = {2},
   Pages = {351-370},
   Abstract = {This paper focuses on the Akaike information criterion, AIC, for linear mixed-effects models in the analysis of clustered data. We make the distinction between questions regarding the population and questions regarding the particular clusters in the data. We show that the AIC in current use is not appropriate for the focus on clusters, and we propose instead the conditional Akaike information and its corresponding criterion, the conditional AIC, cAIC. The penalty term in cAIC is related to the effective degrees of freedom p for a linear mixed model proposed by Hodges & Sargent (2001); p reflects an intermediate level of complexity between a fixed-effects model with no cluster effect and a corresponding model with fixed cluster effects. The cAIC is defined for both maximum likelihood and residual maximum likelihood estimation. A pharmacokinetics data application is used to illuminate the distinction between the two inference settings, and to illustrate the use of the conditional AIC in model selection.},
      Year = {2005} }



@article{
dyk08,
   Author = {van Dyk, D. A. and Park, T.},
   Title = {Partially collapsed Gibbs samplers: Theory and methods},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {482},
   Pages = {790-796},
   Abstract = {Ever-increasing computational power, along with ever-more sophisticated statistical computing techniques, is making it possible to fit ever-more complex statistical models. Among the more computationally intensive methods, the Gibbs sampler is popular because of its simplicity and power to effectively generate samples from a high-dimensional probability distribution. Despite its simple implementation and description, however, the Gibbs sampler is criticized for its sometimes slow convergence, especially when it is used to fit highly structured complex models. Here we present partially collapsed Gibbs sampling strategies that improve the convergence by capitalizing on a set of functionally incompatible conditional distributions. Such incompatibility generally is avoided in the construction of a Gibbs sampler, because the resulting convergence properties are not well understood. We introduce three basic tools (marginalization, permutation, and trimming) that allow us to transform a Gibbs sampler into a partially collapsed Gibbs sampler with known stationary distribution and faster convergence.},
      Year = {2008} }



@article{
varah82,
   Author = {Varah, J. M.},
   Title = {A SPLINE LEAST-SQUARES METHOD FOR NUMERICAL PARAMETER-ESTIMATION IN DIFFERENTIAL-EQUATIONS},
   Journal = {SIAM Journal on Scientific and Statistical Computing},
   Volume = {3},
   Number = {1},
   Pages = {28-46},
      Year = {1982} }



@article{
vese01,
   Author = {Vese, L.},
   Title = {A study in the BV space of a denoising-deblurring variational problem},
   Journal = {Applied Mathematics and Optimization},
   Volume = {44},
   Number = {2},
   Pages = {131-161},
   Abstract = {In this paper we study, in the framework of functions of bounded variation, a general variational problem arising in image recovery, introduced in [3]. We prove the existence and the uniqueness of a solution using lower semicontinuity results for convex functionals of measures. We also give a new and fine characterization of the subdifferential of the functional, together with optimality conditions on the solution, using duality techniques of Temam for the theory of time-dependent minimal surfaces. We study the associated evolution equation in the context of nonlinear semigroup theory and we give an approximation result in continuous variables, using Gamma -convergence. Finally, we discretize the problems by finite differences schemes and we present several numerical results for signal and image reconstruction.},
      Year = {2001} }



@article{
walker03,
   Author = {Walker, S.},
   Title = {On sufficient conditions for Bayesian consistency},
   Journal = {Biometrika},
   Volume = {90},
   Number = {2},
   Pages = {482-488},
      Year = {2003} }



@article{
walker04,
   Author = {Walker, S.},
   Title = {New approaches to Bayesian consistency},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {5},
   Pages = {2028-2043},
      Year = {2004} }



@article{
walker07,
   Author = {Walker, S.  and Lijoi, A.  and Pr\"unster, I.},
   Title = {On rates of convergence for posterior distributions in infinite-dimensional models},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {2},
   Pages = {738-746},
      Year = {2007} }



@article{
wang08,
   Author = {Wang, H. and Li, B. and Leng, C. L.},
   Title = {Shrinkage tuning parameter selection with a diverging number of parameters},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {in press},
      Year = {} }



@article{
wang07,
   Author = {Wang, H. and Li, R. and Tsai, C. L.},
   Title = {Tuning parameter selectors for the smoothly clipped absolute deviation method},
   Journal = {Biometrika},
   Volume = {94},
   Number = {3},
   Pages = {553-568},
   Abstract = {The penalized least squares approach with smoothly clipped absolute deviation penalty has been consistently demonstrated to be an attractive regression shrinkage and selection method. It not only automatically and consistently selects the important variables, but also produces estimators which are as efficient as the oracle estimator. However, these attractive features depend on appropriate choice of the tuning parameter. We show that the commonly used generalized crossvalidation cannot select the tuning parameter satisfactorily, with a nonignorable overfitting effect in the resulting model. In addition, we propose a BIC tuning parameter selector, which is shown to be able to identify the true model consistently. Simulation studies are presented to support theoretical findings, and an empirical example is given to illustrate its use in the Female Labor Supply data.},
      Year = {2007} }



@article{
wangleng07,
   Author = {Wang, H. S. and Leng, C. L.},
   Title = {Unified LASSO estimation by least squares approximation},
   Journal = {Journal of the American Statistical Association},
   Volume = {102},
   Number = {479},
   Pages = {1039-1048},
   Abstract = {We propose a method of least squares approximation (LSA) for unified yet simple LASSO estimation. Our general theoretical framework includes ordinary least squares, generalized linear models, quantile regression, and many others as special cases. Specifically, LSA can transfer many different types of LASSO objective functions into their asymptotically equivalent least squares problems. Thereafter, the standard asymptotic theory can be established and the LARS algorithm can be applied. In particular, if the adaptive LASSO penalty and a Bayes information criterion-type tuning parameter selector are used, the resulting LSA estimator can be as efficient as the oracle. Extensive numerical studies confirm our theory.},
      Year = {2007} }



@article{
wang08,
   Author = {Wang, L. and Brown, L. D. and Cai, T. T. and Levine, M.},
   Title = {Effect of mean on variance function estimation in nonparametric regression},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {2},
   Pages = {646-664},
   Abstract = {Variance function estimation in nonparametric regression is considered and the minimax rate of convergence is derived. We are particularly interested in the effect of the unknown mean on the estimation of the variance function. Our results indicate that, contrary to the common practice, it is not desirable to base the estimator of the variance function on the residuals from an optimal estimator of the mean when the mean function is not smooth. Instead it is more desirable to use estimators of the mean with minimal bias. On the other hand, when the mean function is very smooth, our numerical results show that the residual-based method performs better, but not substantial better than the first-order-difference-based estimator. In addition our asymptotic results also correct the optimal rate claimed in Hall and Carroll [J. Roy. Statist. Soc. Ser. B 51 (1989) 3-14].},
      Year = {2008} }



@article{
webb96,
   Author = {Webb, Andrew R.},
   Title = {An approach to non-linear principal components analysis using radially symmetric kernel functions},
   Journal = {Statistics and Computing},
   Volume = {6},
   Number = {2},
   Pages = {159-168},
   Note = {10.1007/BF00162527},
   Abstract = {An approach to non-linear principal components using radially symmetric kernel basis functions is described. The procedure consists of two steps: a projection of the data set to a reduced dimension using a non-linear transformation whose parameters are determined by the solution of a generalized symmetric eigenvector equation. This is achieved by demanding a maximum variance transformation subject to a normalization condition (Hotelling's approach) and can be related to the homogeneity analysis approach of Gifi through the minimization of a loss function. The transformed variables are the principal components whose values define contours, or more generally hypersurfaces, in the data space. The second stage of the procedure defines the fitting surface, the principal surface, in the data space (again as a weighted sum of kernel basis functions) using the definition of self-consistency of Hastie and Stuetzle. The parameters of this principal surface are determined by a singular value decomposition and crossvalidation is used to obtain the kernel bandwidths. The approach is assessed on four data sets.},
      Year = {1996} }



@article{
yang05,
   Author = {Yang, Y. H.},
   Title = {Can the strengths of AIC and BIC be shared? A conflict between model indentification and regression estimation},
   Journal = {Biometrika},
   Volume = {92},
   Number = {4},
   Pages = {937-950},
   Abstract = {A traditional approach to statistical inference is to identify the true or best model first with little or no consideration of the specific goal of inference in the model identification stage. Can the pursuit of the true model also lead to optimal regression estimation? In model selection, it is well known that BIC is consistent in selecting the true model, and AIC is minimax-rate optimal for estimating the regression function. A recent promising direction is adaptive model selection, in which, in contrast to AIC and BIC, the penalty term is data-dependent. Some theoretical and empirical results have been obtained in support of adaptive model selection, but it is still not clear if it can really share the strengths of AIC and BIC. Model combining or averaging has attracted increasing attention as a means to overcome the model selection uncertainty. Can Bayesian model averaging be optimal for estimating the regression function in a minimax sense? We show that the answers to these questions are basically in the negative: for any model selection criterion to be consistent, it must behave suboptimally for estimating the regression function in terms of minimax rate of covergence; and Bayesian model averaging cannot be minimax-rate optimal for regression estimation.},
      Year = {2005} }



@article{
yu04,
   Author = {Yu, J. and Smith, V. A. and Wang, P. P. and Hartemink, A. J. and Jarvis, E. D.},
   Title = {Advances to Bayesian network inference for generating causal networks from observational biological data},
   Journal = {Bioinformatics},
   Volume = {20},
   Number = {18},
   Pages = {3594-3603},
      Year = {2004} }



@article{
yuan07,
   Author = {Yuan, M. and Lin, Y.},
   Title = {Model selection and estimation in the Gaussian graphical model},
   Journal = {Biometrika},
   Volume = {94},
   Number = {1},
   Pages = {19-35},
   Abstract = {We propose penalized likelihood methods for estimating the concentration matrix in the Gaussian graphical model. The methods lead to a sparse and shrinkage estimator of the concentration matrix that is positive definite, and thus conduct model selection and estimation simultaneously. The implementation of the methods is nontrivial because of the positive definite constraint on the concentration matrix, but we show that the computation can be done effectively by taking advantage of the efficient maxdet algorithm developed in convex optimization. We propose a BIC-type criterion for the selection of the tuning parameter in the penalized likelihood methods. The connection between our methods and existing methods is illustrated. Simulations and real examples demonstrate the competitive performance of the new methods.},
      Year = {2007} }



@article{
zhao00,
   Author = {Zhao, L. H.},
   Title = {Bayesian aspects of some nonparametric problems},
   Journal = {Annals of Statistics},
   Volume = {28},
   Number = {2},
   Pages = {532-552},
      Year = {2000} }



@article{
zhaoyu06,
   Author = {Zhao, P. and Yu, B.},
   Title = {On model selection consistency of Lasso},
   Journal = {Journal of Machine Learning Research},
   Volume = {7},
   Pages = {2541-2563},
      Year = {2006} }



@article{
zou06,
   Author = {Zou, H.},
   Title = {The adaptive lasso and its oracle properties},
   Journal = {Journal of the American Statistical Association},
   Volume = {101},
   Number = {476},
   Pages = {1418-1429},
      Year = {2006} }




